Nesterov Flow May Travel Infinitely Long to Converge to a Minimizer

Recent work has established that the trajectory of the Nesterov ODE, a the continuous-time model of Nesterov's accelerated gradient method, exhibits point convergence towards a minimizer of a convex potential. A natural next question is whether this point convergence can be upgraded to rectifiability, namely whether the convergent orbit has finite path length. This work provides the answer in the negative by constructing a differentiable convex potential in $\mathbb{R}^2$ for which the flow converges to its minimizer but still accumulates infinite path length. All proofs of this work are due entirely to an internal model at OpenAI.

==> nesterov_static_orbit_eps50.tsv <==
iteration	time	x1	x2	radius	f_value	arclength
1.000000000000000000e+00	1.000000000000000861e-04	3.999999839019163783e-02	1.999999982009581859e-02	4.472135802968382756e-02	2.138878515186986781e-02	0.000000000000000000e+00
2.000000000000000000e+00	1.035201855451648833e-04	3.999999827486032389e-02	1.999999980720696194e-02	4.472135792076429445e-02	2.138878500148581885e-02	1.160492718460307292e-10
4.000000000000000000e+00	1.109366699341962626e-04	3.999999801881774786e-02	1.999999977859291331e-02	4.472135767895626252e-02	2.138878466762402994e-02	3.736857713653168721e-10
5.000000000000000000e+00	1.148418465535072197e-04	3.999999787688014036e-02	1.999999976273067470e-02	4.472135754490959986e-02	2.138878448254721842e-02	5.165069654296790026e-10
7.000000000000000000e+00	1.230694473608879549e-04	3.999999756176995935e-02	1.999999972751552446e-02	4.472135724731779449e-02	2.138878407166536905e-02	8.335787743543152757e-10
8.000000000000000000e+00	1.274017202574003209e-04	3.999999738708814867e-02	1.999999970799395260e-02	4.472135708234731971e-02	2.138878384389239495e-02	1.009348024745283198e-09
1.000000000000000000e+01	1.365291466085877985e-04	3.999999699928379754e-02	1.999999966465486334e-02	4.472135671610273644e-02	2.138878333822239602e-02	1.399566539271231598e-09
1.100000000000000000e+01	1.413352258924401440e-04	3.999999678430385397e-02	1.999999964062977240e-02	4.472135651307448945e-02	2.138878305790345088e-02	1.615884779640733334e-09
1.300000000000000000e+01	1.514608887371438181e-04	3.999999630703520576e-02	1.999999958729259397e-02	4.472135606233932498e-02	2.138878243557822481e-02	2.096124538194514071e-09
1.400000000000000000e+01	1.567925930490468816e-04	3.999999604246058660e-02	1.999999955772504417e-02	4.472135581247357883e-02	2.138878209059126567e-02	2.362346194929129153e-09
1.600000000000000000e+01	1.680256662177253332e-04	3.999999545508869936e-02	1.999999949208327438e-02	4.472135525775630671e-02	2.138878132469906879e-02	2.953374597122914792e-09
1.700000000000000000e+01	1.739404814320885358e-04	3.999999512947818858e-02	1.999999945569465656e-02	4.472135495024793378e-02	2.138878090012556049e-02	3.281012110130723608e-09
1.900000000000000000e+01	1.864020787366921152e-04	3.999999440660288036e-02	1.999999937490968757e-02	4.472135426756047860e-02	2.138877995754634789e-02	4.008387477585775768e-09
2.000000000000000000e+01	1.929637777682681541e-04	3.999999400587582465e-02	1.999999933012641673e-02	4.472135388911162301e-02	2.138877943502609860e-02	4.411609141633244673e-09
2.200000000000000000e+01	2.067882588386045614e-04	3.999999311623720494e-02	1.999999923070480343e-02	4.472135304893196800e-02	2.138877827499915951e-02	5.306785956078792728e-09
2.300000000000000000e+01	2.140675892353394443e-04	3.999999262306466047e-02	1.999999917559027590e-02	4.472135258317707501e-02	2.138877763193644532e-02	5.803028611131758212e-09
2.500000000000000000e+01	2.294040081704539792e-04	3.999999152819137122e-02	1.999999905323264493e-02	4.472135154917266514e-02	2.138877620429784077e-02	6.904717724231939035e-09
2.600000000000000000e+01	2.374794549060993561e-04	3.999999092124666838e-02	1.999999898540350332e-02	4.472135097597071396e-02	2.138877541288419781e-02	7.515440789708564269e-09
2.800000000000000000e+01	2.544931673598733600e-04	3.999998957379223563e-02	1.999999883481863930e-02	4.472134970342726834e-02	2.138877365589748197e-02	8.871283424882467822e-09
2.900000000000000000e+01	2.634517990507076490e-04	3.999998882682878620e-02	1.999999875134168825e-02	4.472134899799084379e-02	2.138877268190922387e-02	9.622896884891013176e-09
3.100000000000000000e+01	2.823262450791042075e-04	3.999998716852416064e-02	1.999999856601772721e-02	4.472134743187875655e-02	2.138877051959570119e-02	1.129152482074470065e-08
3.200000000000000000e+01	2.922646527485853055e-04	3.999998624924044205e-02	1.999999846328310432e-02	4.472134656370211486e-02	2.138876932091394317e-02	1.221653128955487339e-08
3.400000000000000000e+01	3.132033346410155439e-04	3.999998420837425767e-02	1.999999823520593259e-02	4.472134463629677537e-02	2.138876665976714719e-02	1.427010231419246311e-08
3.500000000000000000e+01	3.242286731540226763e-04	3.999998307701695122e-02	1.999999810877099368e-02	4.472134356783666331e-02	2.138876518455642278e-02	1.540850256863897518e-08
3.700000000000000000e+01	3.474573495735993060e-04	3.999998056533446422e-02	1.999999782807767093e-02	4.472134119578980577e-02	2.138876190949853470e-02	1.793582084616214590e-08
3.800000000000000000e+01	3.596884929689021250e-04	3.999997917297943434e-02	1.999999767247488680e-02	4.472133988084200235e-02	2.138876009396532829e-02	1.933684360469797839e-08
4.000000000000000000e+01	3.854576130585703458e-04	3.999997608186602743e-02	1.999999732702715735e-02	4.472133696157738758e-02	2.138875606337081736e-02	2.244719988830434604e-08
4.100000000000000000e+01	3.990264362361956832e-04	3.999997436830259739e-02	1.999999713552766747e-02	4.472133534327860094e-02	2.138875382900482652e-02	2.417143063763191374e-08
4.300000000000000000e+01	4.276138399350171821e-04	3.999997056408695351e-02	1.999999671038703991e-02	4.472133175055630766e-02	2.138874886857617535e-02	2.799932839152214012e-08
4.400000000000000000e+01	4.426666405175341736e-04	3.999996845521424510e-02	1.999999647470966993e-02	4.472132975892526008e-02	2.138874611875536333e-02	3.012132931738668427e-08
4.600000000000000000e+01	4.743805542016523921e-04	3.999996377338789488e-02	1.999999595149143730e-02	4.472132533738259336e-02	2.138874001398586439e-02	3.483230111807836864e-08
4.700000000000000000e+01	4.910796298997315013e-04	3.999996117801040557e-02	1.999999566144458618e-02	4.472132288629376146e-02	2.138873662979819124e-02	3.744383543298712055e-08
4.900000000000000000e+01	5.262619896466975804e-04	3.999995541611382766e-02	1.999999501752276407e-02	4.472131744472684217e-02	2.138872911669607857e-02	4.324160116591139358e-08
5.000000000000000000e+01	5.447873881359378053e-04	3.999995222199784900e-02	1.999999466056368719e-02	4.472131442818610275e-02	2.138872495179745120e-02	4.645560126139862692e-08
5.200000000000000000e+01	5.838175264434905098e-04	3.999994513086543857e-02	1.999999386809261578e-02	4.472130773128160652e-02	2.138871570547020914e-02	5.359087764912049339e-08
5.300000000000000000e+01	6.043689866194934448e-04	3.999994119988571628e-02	1.999999342878502548e-02	4.472130401884272938e-02	2.138871057975618578e-02	5.754632866360238064e-08
5.500000000000000000e+01	6.476677223286034972e-04	3.999993247287109144e-02	1.999999245349519048e-02	4.472129577700216518e-02	2.138869920036147107e-02	6.632767106599618274e-08
5.600000000000000000e+01	6.704668278707142434e-04	3.999992763503780469e-02	1.999999191284172750e-02	4.472129120812586012e-02	2.138869289217913694e-02	7.119562104170947663e-08
5.800000000000000000e+01	7.185010033900095976e-04	3.999991689475343448e-02	1.999999071255781358e-02	4.472128106494244887e-02	2.138867888763475861e-02	8.200276634268971254e-08
5.900000000000000000e+01	7.437935718532093969e-04	3.999991094086139537e-02	1.999999004717852025e-02	4.472127544205423133e-02	2.138867112419811159e-02	8.799372285773476953e-08
6.100000000000000000e+01	7.970810866046632677e-04	3.999989772285929279e-02	1.999998856999559566e-02	4.472126295890085923e-02	2.138865388890365607e-02	1.012940103961455339e-07
6.200000000000000000e+01	8.251398197985630343e-04	3.999989039544125241e-02	1.999998775111688082e-02	4.472125603884732903e-02	2.138864433449789992e-02	1.086670435058283032e-07
6.400000000000000000e+01	8.842552141545195537e-04	3.999987412812896354e-02	1.999998593315577972e-02	4.472124067590913660e-02	2.138862312314791791e-02	1.250356240939734562e-07
6.500000000000000000e+01	9.153826383855529283e-04	3.999986511032213587e-02	1.999998492536613284e-02	4.472123215944344421e-02	2.138861136461300827e-02	1.341095691903793629e-07
6.700000000000000000e+01	9.809632883025188547e-04	3.999984509024575446e-02	1.999998268801109549e-02	4.472121325237499861e-02	2.138858525996980425e-02	1.542542760439924508e-07
6.800000000000000000e+01	1.015495016180718163e-03	3.999983399208990181e-02	1.999998144772972483e-02	4.472120277121674481e-02	2.138857078883531909e-02	1.654215210321403410e-07
7.000000000000000000e+01	1.088248005319802534e-03	3.999980935351515887e-02	1.999997869422871430e-02	4.472117950241430440e-02	2.138853866206785054e-02	1.902134779873873858e-07
7.100000000000000000e+01	1.126556354298615314e-03	3.999979569508997634e-02	1.999997716782095716e-02	4.472116660332441096e-02	2.138852085256721935e-02	2.039569309031403985e-07
7.300000000000000000e+01	1.207266097727103778e-03	3.999976537256647730e-02	1.999997377910166241e-02	4.472113796657149060e-02	2.138848131444207740e-02	2.344682213271704065e-07
7.400000000000000000e+01	1.249764104390969389e-03	3.999974856323912364e-02	1.999997190055957663e-02	4.472112209175349573e-02	2.138845939645563771e-02	2.513821920127672505e-07
7.600000000000000000e+01	1.339300806062967324e-03	3.999971124552893081e-02	1.999996773008024323e-02	4.472108684871092116e-02	2.138841073727021369e-02	2.889322170376905069e-07
7.700000000000000000e+01	1.386446679444272492e-03	3.999969055841451349e-02	1.999996541816811968e-02	4.472106731169143284e-02	2.138838376302774555e-02	3.097481156832643900e-07
7.900000000000000000e+01	1.485775714648104092e-03	3.999964463179343788e-02	1.999996028558039332e-02	4.472102393835090256e-02	2.138832387868962182e-02	3.559606459894125447e-07
8.000000000000000000e+01	1.538077776588715534e-03	3.999961917232431469e-02	1.999995744032177780e-02	4.472099989429638434e-02	2.138829068179346621e-02	3.815786095481351268e-07
8.200000000000000000e+01	1.648270100521611508e-03	3.999956265080464174e-02	1.999995112367160266e-02	4.472094651508282115e-02	2.138821698285184661e-02	4.384519971045875023e-07
8.300000000000000000e+01	1.706292266345446444e-03	3.999953131804979273e-02	1.999994762202582030e-02	4.472091692426959780e-02	2.138817612784994771e-02	4.699798107808699624e-07
8.500000000000000000e+01	1.828535961039703386e-03	3.999946175750825755e-02	1.999993984815508219e-02	4.472085123094357573e-02	2.138808542754894182e-02	5.399733956627782581e-07
8.600000000000000000e+01	1.892903819628364778e-03	3.999942319657073808e-02	1.999993553869634788e-02	4.472081481380197482e-02	2.138803514787939591e-02	5.787743919093905936e-07
8.800000000000000000e+01	2.028516903726697816e-03	3.999933758906986520e-02	1.999992597143012557e-02	4.472073396565694192e-02	2.138792352439738281e-02	6.649148390801467010e-07
8.900000000000000000e+01	2.099924462552913047e-03	3.999929013250486109e-02	1.999992066779910510e-02	4.472068914744671553e-02	2.138786164602442252e-02	7.126668444129360542e-07
9.100000000000000000e+01	2.250369102046664415e-03	3.999918477624039848e-02	1.999990889340763633e-02	4.472058964848772689e-02	2.138772427295056178e-02	8.186790063460514627e-07
9.200000000000000000e+01	2.329586269889767462e-03	3.999912637196210985e-02	1.999990236625223336e-02	4.472053449121350666e-02	2.138764812039450902e-02	8.774468835062167285e-07
9.400000000000000000e+01	2.496484543038644203e-03	3.999899671121635858e-02	1.999988787555887979e-02	4.472041203900992828e-02	2.138747905812395794e-02	1.007914843808655865e-06
9.500000000000000000e+01	2.584365431059963691e-03	3.999892483377853053e-02	1.999987984261568374e-02	4.472034415763512932e-02	2.138738533882933446e-02	1.080239763916742889e-06
9.700000000000000000e+01	2.769516817469006194e-03	3.999876526196446264e-02	1.999986200897697561e-02	4.472019345731697432e-02	2.138717727787502534e-02	1.240805020282026653e-06
9.800000000000000000e+01	2.867008948148458067e-03	3.999867680338162201e-02	1.999985212286438038e-02	4.472010991665630736e-02	2.138706193992799195e-02	1.329814321883991455e-06
1.000000000000000000e+02	3.072409730567645346e-03	3.999848042066951603e-02	1.999983017506972924e-02	4.471992445201929123e-02	2.138680588507744368e-02	1.527419669758219285e-06
1.010000000000000000e+02	3.180564253791326804e-03	3.999837155606299210e-02	1.999981800826469008e-02	4.471982163985650099e-02	2.138666394213713240e-02	1.636962050083270896e-06
1.030000000000000000e+02	3.408429041825954738e-03	3.999812987112189716e-02	1.999979099718353706e-02	4.471959339169082059e-02	2.138634882383906588e-02	1.880151700169432990e-06
1.040000000000000000e+02	3.528412068273516916e-03	3.999799589338893374e-02	1.999977602353215228e-02	4.471946686264282461e-02	2.138617413973871451e-02	2.014963576599433981e-06
1.060000000000000000e+02	3.781197676071747660e-03	3.999769845636547139e-02	1.999974278106574077e-02	4.471918596212515890e-02	2.138578633597984502e-02	2.314252464228680213e-06
1.070000000000000000e+02	3.914302850098935402e-03	3.999753357273441029e-02	1.999972435302778753e-02	4.471903024551302647e-02	2.138557135972321555e-02	2.480162687685104654e-06
1.090000000000000000e+02	4.194734785463210408e-03	3.999716752362836303e-02	1.999968344158978631e-02	4.471868454770323853e-02	2.138509410781825465e-02	2.848490913810317763e-06
1.100000000000000000e+02	4.342397233039089338e-03	3.999696460532112252e-02	1.999966076223268913e-02	4.471849291114024516e-02	2.138482954757244675e-02	3.052672667867793372e-06
1.120000000000000000e+02	4.653499083564237304e-03	3.999651411827458841e-02	1.999961041257284494e-02	4.471806747018514105e-02	2.138424222058088464e-02	3.505964677109568007e-06
1.130000000000000000e+02	4.817310885648241371e-03	3.999626439247944837e-02	1.999958250110340716e-02	4.471783162868657457e-02	2.138391664265950481e-02	3.757245427472747656e-06
1.150000000000000000e+02	5.162436918724501271e-03	3.999570999201925575e-02	1.999952053578389621e-02	4.471730805210607368e-02	2.138319385936583716e-02	4.315098034037021959e-06
1.160000000000000000e+02	5.344164276915691972e-03	3.999540266289725726e-02	1.999948618512610576e-02	4.471701781018428551e-02	2.138279319500072106e-02	4.624340888702303829e-06
1.180000000000000000e+02	5.727035605086487104e-03	3.999472038266944224e-02	1.999940992433877490e-02	4.471637346442190047e-02	2.138190372531394157e-02	5.310869796756663389e-06
1.190000000000000000e+02	5.928637884623187693e-03	3.999434216507097295e-02	1.999936764892173632e-02	4.471601627575416682e-02	2.138141066409730839e-02	5.691442703087145132e-06
1.210000000000000000e+02	6.353382586228696095e-03	3.999350251285019309e-02	1.999927379456963722e-02	4.471522330879624391e-02	2.138031608305585723e-02	6.536323967407692851e-06
1.220000000000000000e+02	6.577033441658134902e-03	3.999303705867753717e-02	1.999922176606532681e-02	4.471478373452136140e-02	2.137970932714262570e-02	7.004676937188396770e-06
1.240000000000000000e+02	7.048231069341224890e-03	3.999200374314024198e-02	1.999910625908990838e-02	4.471380787356084990e-02	2.137836236010730306e-02	8.044428157043049578e-06
1.250000000000000000e+02	7.296341880633994137e-03	3.999143093570067808e-02	1.999904222731832548e-02	4.471326691592752284e-02	2.137761570741036551e-02	8.620803331296351439e-06
1.270000000000000000e+02	7.819072837594538694e-03	3.999015930027498278e-02	1.999890007209380663e-02	4.471206598844391922e-02	2.137595819607859826e-02	9.900359612112132480e-06
1.280000000000000000e+02	8.094318709389454816e-03	3.998945438633808719e-02	1.999882126766963641e-02	4.471140027121953131e-02	2.137503941354361101e-02	1.060966464497982686e-05
1.300000000000000000e+02	8.674219025756647189e-03	3.998788948296792128e-02	1.999864631585726582e-02	4.470992238607452568e-02	2.137299981663518672e-02	1.218431691933870183e-05
1.310000000000000000e+02	8.979567630057274513e-03	3.998702200533987144e-02	1.999854933036003882e-02	4.470910314661186852e-02	2.137186925598002357e-02	1.305719910632485751e-05
1.330000000000000000e+02	9.622889729972898890e-03	3.998509622571907313e-02	1.999833401485509587e-02	4.470728445734234446e-02	2.136935957924997881e-02	1.499497778810715888e-05
1.340000000000000000e+02	9.961633303274559231e-03	3.998402871069848402e-02	1.999821465332839859e-02	4.470627630723184032e-02	2.136796847698712795e-02	1.606914486845008932e-05
1.360000000000000000e+02	1.067531341787170476e-02	3.998165887383305084e-02	1.999794966076411107e-02	4.470403826208554920e-02	2.136488050394844823e-02	1.845375063651031057e-05
1.370000000000000000e+02	1.105110425770866080e-02	3.998034521758210558e-02	1.999780276014663516e-02	4.470279766357770912e-02	2.136316889471739228e-02	1.977559459938946280e-05
1.390000000000000000e+02	1.184283721082528794e-02	3.997742898969282310e-02	1.999747662774643484e-02	4.470004362529411690e-02	2.135936956134152492e-02	2.271000110802481937e-05
1.400000000000000000e+02	1.225972705445816692e-02	3.997581247494576273e-02	1.999729583335460234e-02	4.469851701878631983e-02	2.135726371816059482e-02	2.433659403084546742e-05
1.420000000000000000e+02	1.313804922741741363e-02	3.997222396985755655e-02	1.999689445262874468e-02	4.469512811085822601e-02	2.135258944102074938e-02	2.794747540324881964e-05
1.430000000000000000e+02	1.360053293723760721e-02	3.997023482901989472e-02	1.999667194298200210e-02	4.469324961425649723e-02	2.134999873758117173e-02	2.994902182601858314e-05
1.450000000000000000e+02	1.457491430721227776e-02	3.996581920326788134e-02	1.999617794870005988e-02	4.468907961845235838e-02	2.134424846450555524e-02	3.439219194343784750e-05
1.460000000000000000e+02	1.508797833387491918e-02	3.996337162527893727e-02	1.999590409672388422e-02	4.468676820162237329e-02	2.134106153261816283e-02	3.685504109885169008e-05
1.480000000000000000e+02	1.616892457818401921e-02	3.995793844099432973e-02	1.999529611457873113e-02	4.468163729278482738e-02	2.133398823702233049e-02	4.232213316647648853e-05
1.490000000000000000e+02	1.673810072399386367e-02	3.995492689668575514e-02	1.999495907043553206e-02	4.467879330899498375e-02	2.133006826634982825e-02	4.535247719316686004e-05
1.510000000000000000e+02	1.793726649120912231e-02	3.994824197552582223e-02	1.999421079062077555e-02	4.467248036627179814e-02	2.132136855020894811e-02	5.207914223962119830e-05
1.520000000000000000e+02	1.856869155343036926e-02	3.994453670887812557e-02	1.999379596797882727e-02	4.466898129682474183e-02	2.131654754712591221e-02	5.580755404866832945e-05
1.540000000000000000e+02	1.989900612256985390e-02	3.993631214028812992e-02	1.999287500424784536e-02	4.466121447410496825e-02	2.130584895250575012e-02	6.408351746855093568e-05
1.550000000000000000e+02	2.059948805972803068e-02	3.993175364015397188e-02	1.999236444754558598e-02	4.465690971150415578e-02	2.129992074017784259e-02	6.867051503357975411e-05
1.570000000000000000e+02	2.207529474238080491e-02	3.992163553541506343e-02	1.999123093185377342e-02	4.464735488238045363e-02	2.128676629541225232e-02	7.885190271872360545e-05
1.580000000000000000e+02	2.285238607695463595e-02	3.991602776308468548e-02	1.999060253685395333e-02	4.464205934060187786e-02	2.127947799822230840e-02	8.449476609304935751e-05
1.600000000000000000e+02	2.448959686535595245e-02	3.990358126118627446e-02	1.998920738796325022e-02	4.463030595309762372e-02	2.126330744330506839e-02	9.701919788104931559e-05
1.610000000000000000e+02	2.535167611427936382e-02	3.989668336276714494e-02	1.998843394137034615e-02	4.462379225007021694e-02	2.125434915651000164e-02	1.039603120818930843e-04
1.630000000000000000e+02	2.716794324273520689e-02	3.988137429353510316e-02	1.998671673126041493e-02	4.460933603223306287e-02	2.123447620595586907e-02	1.193653618413537885e-04
1.640000000000000000e+02	2.812430525368457210e-02	3.987289047177570295e-02	1.998576472708289004e-02	4.460132493884606808e-02	2.122346850802497506e-02	1.279024136415821101e-04
1.660000000000000000e+02	3.013921152310290730e-02	3.985406296467901982e-02	1.998365105096107722e-02	4.458354678711842767e-02	2.119905342419964311e-02	1.468481535934404707e-04
1.670000000000000000e+02	3.120016769056584496e-02	3.984363012215699773e-02	1.998247923124085376e-02	4.457369557865074189e-02	2.118553234861538653e-02	1.573465736947843264e-04
1.690000000000000000e+02	3.343543760815392146e-02	3.982047931547184894e-02	1.997987746447831350e-02	4.455183583657905400e-02	2.115554902489826319e-02	1.806430559691273073e-04
1.700000000000000000e+02	3.461242704979874268e-02	3.980765201016969040e-02	1.997843501947762362e-02	4.453972411668326303e-02	2.113894807719246538e-02	1.935511698757364743e-04
1.720000000000000000e+02	3.709216106041180600e-02	3.977919086602371701e-02	1.997523231677646172e-02	4.451285131357837072e-02	2.110214478622597645e-02	2.221918496409853896e-04
1.730000000000000000e+02	3.839787395244970147e-02	3.976342304250794074e-02	1.997345666405890216e-02	4.449796380924064820e-02	2.108177358211260621e-02	2.380592796142783920e-04
1.750000000000000000e+02	4.114880828704948340e-02	3.972844211296651384e-02	1.996951402110033746e-02	4.446493678126906685e-02	2.103662655893114020e-02	2.732615473791859349e-04
1.760000000000000000e+02	4.259732268837780611e-02	3.970906499081146290e-02	1.996732806333032656e-02	4.444664253273971494e-02	2.101164568889007933e-02	2.927614911093734894e-04
1.780000000000000000e+02	4.564911763125928390e-02	3.966608381762368185e-02	1.996247421715473952e-02	4.440606470176472476e-02	2.095630483786709020e-02	3.360156482537322701e-04
1.790000000000000000e+02	4.725605127161014440e-02	3.964227923958050376e-02	1.995978295377675085e-02	4.438359200054398795e-02	2.092569666095392758e-02	3.599717413016061455e-04
1.810000000000000000e+02	5.064161095446306077e-02	3.958948792226030244e-02	1.995380684270158314e-02	4.433375645557952049e-02	2.085792296997777268e-02	4.130999061739271247e-04
1.820000000000000000e+02	5.242428962312069979e-02	3.956025639904050401e-02	1.995049317951432671e-02	4.430616282712454557e-02	2.082045824838892403e-02	4.425184439987378212e-04
1.840000000000000000e+02	5.618011679391241020e-02	3.949544576163783322e-02	1.994313461320582764e-02	4.424498676811785408e-02	2.073755306986809974e-02	5.077449876340906897e-04
1.850000000000000000e+02	5.815776114454845880e-02	3.945956841673722154e-02	1.993905417431783220e-02	4.421112327233438222e-02	2.069175374046198015e-02	5.438533208338630154e-04
1.870000000000000000e+02	6.232435073630857719e-02	3.938004719088156885e-02	1.992999227530364154e-02	4.413607038296139123e-02	2.059048111311943124e-02	6.238884545117740973e-04
1.880000000000000000e+02	6.451828352204597161e-02	3.933604083794162848e-02	1.992496697150530557e-02	4.409453954425410216e-02	2.053458014654047786e-02	6.681803480168313795e-04
1.900000000000000000e+02	6.914055926496939786e-02	3.923853843515230644e-02	1.991380583504305524e-02	4.400252903371259378e-02	2.041108500881603366e-02	7.663183443085582174e-04
1.910000000000000000e+02	7.157443523806100716e-02	3.918460315981302927e-02	1.990761587782706107e-02	4.395163585955751129e-02	2.034298536379629263e-02	8.206069607141303025e-04
1.930000000000000000e+02	7.670223402243646349e-02	3.906515704918009368e-02	1.989386674962385568e-02	4.383893736769739480e-02	2.019271316103134206e-02	9.408400681006328509e-04
1.940000000000000000e+02	7.940229497731272901e-02	3.899911599107387661e-02	1.988624071626215670e-02	4.377663324092383179e-02	2.010994948212497385e-02	1.007318924656965247e-03
1.960000000000000000e+02	8.509090418962504676e-02	3.885294361163085103e-02	1.986929979612559252e-02	4.363874770976915868e-02	1.992757671229321292e-02	1.154467154381379158e-03
1.970000000000000000e+02	8.808626189915833016e-02	3.877217526170327611e-02	1.985990224195965936e-02	4.356256755041453682e-02	1.982728587975698606e-02	1.235778803018636055e-03
1.990000000000000000e+02	9.439701552486744196e-02	3.859353205495626854e-02	1.983902297098291689e-02	4.339409578410552415e-02	1.960667708121237307e-02	1.415634158467434737e-03
2.000000000000000000e+02	9.771996562044087120e-02	3.849489646392523223e-02	1.982743894155909389e-02	4.330108992565403353e-02	1.948558728750414415e-02	1.514945287003177047e-03
2.020000000000000000e+02	1.047209055405541878e-01	3.827692441060199374e-02	1.980169730004835774e-02	4.309559325844906919e-02	1.921980244696167017e-02	1.734426280399005947e-03
2.030000000000000000e+02	1.084072757201584442e-01	3.815668648539011221e-02	1.978741290567290548e-02	4.298225718879760543e-02	1.907425544783199201e-02	1.855506197435550370e-03
2.050000000000000000e+02	1.161738853316259534e-01	3.789126204278245313e-02	1.975566380980257192e-02	4.273211897110591045e-02	1.875564335940380425e-02	2.122814100265058620e-03
2.060000000000000000e+02	1.202634216503262604e-01	3.774501792676918099e-02	1.973804177151441963e-02	4.259432674977003258e-02	1.858167115917130907e-02	2.270110818706027114e-03
2.080000000000000000e+02	1.288794397200773989e-01	3.742261528203501969e-02	1.969886406866626360e-02	4.229062993315412661e-02	1.820209914909696330e-02	2.594872254524056582e-03
2.090000000000000000e+02	1.334162351277930481e-01	3.724523213236574648e-02	1.967711280412386479e-02	4.212358110251341464e-02	1.799558459234548713e-02	2.773576185987845603e-03
2.110000000000000000e+02	1.429745586553037295e-01	3.685482827063878142e-02	1.962873957529321159e-02	4.175602692034956209e-02	1.754687262938785242e-02	3.166946385008793420e-03
2.120000000000000000e+02	1.480075284023508742e-01	3.664041416035806326e-02	1.960187393387707519e-02	4.155422254792136977e-02	1.730383250027789019e-02	3.383025431183292204e-03
2.140000000000000000e+02	1.586112142253079671e-01	3.616947772505876846e-02	1.954210374311134840e-02	4.111112912107923317e-02	1.677847753864579808e-02	3.857711476042494699e-03
2.150000000000000000e+02	1.641946232614777679e-01	3.591140763258598989e-02	1.950889487986479098e-02	4.086840072216393893e-02	1.649551480801026565e-02	4.117892384436253397e-03
2.170000000000000000e+02	1.759579992037507146e-01	3.534603544547399584e-02	1.943497817160442370e-02	4.033683921979316911e-02	1.588780313192969529e-02	4.688034716894403861e-03
2.180000000000000000e+02	1.821520472572824567e-01	3.503707211101159125e-02	1.939388921791089168e-02	4.004646502637688316e-02	1.556277752819439433e-02	4.999693295456163374e-03
2.200000000000000000e+02	1.952019447994806089e-01	3.436236692648453328e-02	1.930238214420336440e-02	3.941261495043457685e-02	1.487037649794083552e-02	5.680515495607381220e-03
2.210000000000000000e+02	2.020734154441926611e-01	3.399493232050668223e-02	1.925148523440323861e-02	3.906757104308221373e-02	1.450333125210500826e-02	6.051422276858300052e-03
2.230000000000000000e+02	2.165505372073316115e-01	3.319575348763491307e-02	1.913806069675958246e-02	3.831740357650397638e-02	1.372940515339526532e-02	6.858523626579831473e-03
2.240000000000000000e+02	2.241735179160809777e-01	3.276242759752009959e-02	1.907492950884592461e-02	3.791081109459659010e-02	1.332374854442178874e-02	7.296372361734491073e-03
2.260000000000000000e+02	2.402339547024263389e-01	3.182469103780542763e-02	1.893413211468789742e-02	3.703123436490105003e-02	1.247952154970697995e-02	8.244497780138469387e-03
2.270000000000000000e+02	2.486906356504388627e-01	3.131903772051992246e-02	1.885570242729257828e-02	3.655707370353864644e-02	1.204337417007242221e-02	8.756124395319805215e-03
2.290000000000000000e+02	2.665075493980970101e-01	3.023178604950096937e-02	1.868063067205219530e-02	3.553768211417872996e-02	1.115082042783919515e-02	9.857211134202676153e-03
2.300000000000000000e+02	2.758891096287819922e-01	2.964962523257748048e-02	1.858301981663405128e-02	3.499184050514789895e-02	1.069827852024104846e-02	1.044739767676606569e-02
2.320000000000000000e+02	2.956546004254816951e-01	2.840811576086858109e-02	1.836491617126749867e-02	3.382737333965781662e-02	9.792210346363114382e-03	1.170768964953897671e-02
2.330000000000000000e+02	3.060621909332747470e-01	2.774936478091029682e-02	1.824319155734481501e-02	3.320905424642505571e-02	9.344026102181157700e-03	1.237745734809311306e-02
2.350000000000000000e+02	3.279893682192831506e-01	2.635939682391344116e-02	1.797092218646319933e-02	3.190253665701919122e-02	8.472273768884595532e-03	1.379354269985812176e-02
2.360000000000000000e+02	3.395352025490162573e-01	2.563056663412942304e-02	1.781881156852586912e-02	3.121595732475907631e-02	8.055138660288273592e-03	1.453790337969665045e-02
2.380000000000000000e+02	3.638604828406821201e-01	2.411412368179938204e-02	1.747822912027519049e-02	2.978220029013896319e-02	7.274899901331964396e-03	1.609176153706323026e-02
2.390000000000000000e+02	3.766690469622065995e-01	2.333143451484526870e-02	1.728777612745082889e-02	2.903830297991554302e-02	6.918261448100061599e-03	1.689708148052146072e-02
2.410000000000000000e+02	4.036547028699399853e-01	2.173333949661469117e-02	1.686099652550093406e-02	2.750693093582173149e-02	6.286464570168348587e-03	1.855080236587978298e-02
2.420000000000000000e+02	4.178640973727454910e-01	2.092614571489654143e-02	1.662219479495922331e-02	2.672453805555210019e-02	6.015926461180438889e-03	1.939236226259606621e-02
2.440000000000000000e+02	4.478010853966855609e-01	1.931970846132856010e-02	1.608691128875836332e-02	2.514040273828388114e-02	5.560749986702659929e-03	2.108602214457633989e-02
2.450000000000000000e+02	4.635645144759106828e-01	1.852448590744925835e-02	1.578741688774935523e-02	2.433925040182790406e-02	5.344184926543735920e-03	2.193624816939601652e-02
2.470000000000000000e+02	4.967756120682689791e-01	1.693797605902841452e-02	1.511650129910363863e-02	2.270250304486317455e-02	4.907714432809399084e-03	2.365979402684886129e-02
2.480000000000000000e+02	5.142630353562001044e-01	1.614122661574317677e-02	1.474150018759207495e-02	2.185980385185450764e-02	4.686187143510634444e-03	2.454076204551547055e-02
2.500000000000000000e+02	5.511063210737583429e-01	1.452772665237492614e-02	1.390268672262971218e-02	2.010819583636755045e-02	4.232888295873505138e-03	2.636009713412157396e-02
2.510000000000000000e+02	5.705062861266871899e-01	1.370603955983197043e-02	1.343466055669676786e-02	1.919233244525904089e-02	3.999826915902379709e-03	2.730601748734871187e-02
2.530000000000000000e+02	6.113790003960866137e-01	1.202121735354989146e-02	1.238999534527236886e-02	1.726330360380538484e-02	3.518176604930832885e-03	2.928906344286176175e-02
2.540000000000000000e+02	6.329006755942037099e-01	1.115382542772259435e-02	1.180846600950857112e-02	1.624338915281630519e-02	3.268762189044672421e-03	3.033355472193548230e-02
2.560000000000000000e+02	6.782435037163956348e-01	9.359692679903349952e-03	1.051394513508116697e-02	1.407646579812323918e-02	2.751540560835859760e-03	3.254639439590775729e-02
2.570000000000000000e+02	7.021189334952394612e-01	8.429883924317762081e-03	9.795402610696345852e-03	1.292334535958502596e-02	2.483699125555082193e-03	3.372159047680774874e-02
2.590000000000000000e+02	7.524207570679853907e-01	6.499709892536278608e-03	8.201145505835467225e-03	1.046446445333057765e-02	1.931104915505433292e-03	3.622525789600746643e-02
2.600000000000000000e+02	7.789073637971120068e-01	5.498881979149904987e-03	7.319337589259762925e-03	9.154802333538965622e-03	1.647923237240826082e-03	3.755910553100245963e-02
2.620000000000000000e+02	8.347105317848908523e-01	3.431366640385573926e-03	5.370638738395084287e-03	6.373228183511156671e-03	1.075751043756692287e-03	4.040012375491561225e-02
2.630000000000000000e+02	8.640938912687506912e-01	2.371791322274669021e-03	4.297270792665456446e-03	4.908353119113683175e-03	7.929273199916311941e-04	4.190801898686274951e-02
2.650000000000000000e+02	9.260000675521780078e-01	2.499701831708233107e-04	1.935451322868503342e-03	1.951526816538244440e-03	2.738504532170493006e-04	4.508111835157620900e-02
2.660000000000000000e+02	9.585969880783675734e-01	-7.465782335619743602e-04	6.447731773683221387e-04	9.864641448538106344e-04	1.261974036556335070e-04	4.670275234292312061e-02
2.680000000000000000e+02	1.027273638530793232e+00	-2.177776281932337910e-03	-1.787606382281795806e-03	2.817489327774223840e-03	4.171631303677519843e-04	4.951783714358871935e-02
2.690000000000000000e+02	1.063435576663644522e+00	-2.582695047035166863e-03	-2.724560563145703683e-03	3.754136913889638376e-03	5.809025642388379465e-04	5.054078866525703317e-02
2.710000000000000000e+02	1.139623165697915441e+00	-2.837856088740950498e-03	-3.886792878653149395e-03	4.812544655580135514e-03	7.749406415624349089e-04	5.174902904299839151e-02
2.720000000000000000e+02	1.179740015646162821e+00	-2.707984627100683966e-03	-4.086375991050922481e-03	4.902208632937916401e-03	7.917717859847800063e-04	5.202747938178707565e-02
2.740000000000000000e+02	1.264259989823933950e+00	-1.985406161178614182e-03	-3.683104156411073308e-03	4.184147924227646712e-03	6.586690242355220824e-04	5.289518317890899712e-02
2.750000000000000000e+02	1.308764287239017943e+00	-1.420601414179882734e-03	-3.071415097661434144e-03	3.384035915901673595e-03	5.152321578888339679e-04	5.372569738694353558e-02
2.770000000000000000e+02	1.402527932021079726e+00	-1.433372817097430303e-05	-1.027557953722975067e-03	1.027657921695068321e-03	1.321668513183922133e-04	5.619890295656657098e-02
2.780000000000000000e+02	1.451899517550984342e+00	6.344828803314768928e-04	3.431509132509786577e-04	7.213328459863087684e-04	8.868906764648755035e-05	5.766408913171144901e-02
2.800000000000000000e+02	1.555917782681132344e+00	1.077934441180410140e-03	2.290522852883427208e-03	2.531489205796492743e-03	3.688874675433957435e-04	5.966975799974327810e-02
2.810000000000000000e+02	1.610688975561721969e+00	9.686556788205621677e-04	2.580225770110316456e-03	2.756058571375561480e-03	4.067208445212224400e-04	6.004128652488414236e-02
2.830000000000000000e+02	1.726083375020431410e+00	2.807359891652995302e-04	1.670375309512921571e-03	1.693802340960422551e-03	2.329938528187792696e-04	6.123951571031335112e-02
2.840000000000000000e+02	1.786844712485396114e+00	-1.775701368862585088e-04	4.851269850239971594e-04	5.166036634716000614e-04	6.098854302983846849e-05	6.249641238134767685e-02
2.860000000000000000e+02	1.914859416535449332e+00	-3.719095092309056727e-04	-1.723646614153131681e-03	1.763313453002025941e-03	2.439223897307319939e-04	6.465194205084354162e-02
2.870000000000000000e+02	1.982266020926560346e+00	-1.906541365628483314e-04	-1.849544506865699860e-03	1.859345014424598330e-03	2.591322398233227389e-04	6.506778176456669283e-02
2.890000000000000000e+02	2.124281270625809626e+00	2.167759187338049863e-04	1.203656703683385687e-05	2.171098290932895988e-04	2.323222299910746496e-05	6.694559039167510828e-02
2.900000000000000000e+02	2.199059912853022158e+00	5.764611209650422860e-05	1.160876632633202257e-03	1.162307029331598575e-03	1.519174705825736705e-04	6.807557355527904530e-02
2.920000000000000000e+02	2.356606901668102605e+00	-2.487662422751941928e-04	7.725283833540073659e-04	8.115939541317916889e-04	1.012705197680192041e-04	6.926314494304500191e-02
2.930000000000000000e+02	2.439563837176979000e+00	-1.755342244695842270e-05	-5.309926587865980690e-04	5.312827178864959086e-04	6.293172019835509300e-05	7.040541957210763591e-02
2.950000000000000000e+02	2.614341220150029788e+00	3.485898217542853926e-04	-6.324208718663551195e-04	7.221295057002484518e-04	8.879919694811386547e-05	7.173195178629480917e-02
2.960000000000000000e+02	2.706370881883036095e+00	-1.522130644494798252e-04	5.351032450198155155e-04	5.563311062845922080e-04	6.626396059048733351e-05	7.276832013551448597e-02
2.980000000000000000e+02	2.900263090351475448e+00	-1.457589248297046355e-04	-1.193114875699644473e-06	1.457638078900867047e-04	1.495504055701022413e-05	7.432378897962345354e-02
2.990000000000000000e+02	3.002357732429782988e+00	5.401485486048845626e-04	-6.238341650318593576e-04	8.251845369497422299e-04	1.031824833647934924e-04	7.519116149225328616e-02
3.010000000000000000e+02	3.217455291766533776e+00	-5.698143221276563393e-04	4.287636100733435425e-04	7.131105068815959220e-04	8.755340577184507294e-05	7.675841399444816027e-02
3.020000000000000000e+02	3.330715687869444608e+00	-1.681999976417531783e-04	-7.134791301521853994e-06	1.683512531987868760e-04	1.753364429459216506e-05	7.759449907808742275e-02
3.040000000000000000e+02	3.569337757307374126e+00	-2.448921821203761521e-04	1.245642352652480335e-04	2.747515779224853657e-04	3.016681459262685790e-05	7.906129001392957212e-02
3.050000000000000000e+02	3.694985069098217334e+00	-3.852103004764195499e-04	-1.113535367771027835e-05	3.853712128515324273e-04	4.396018033371122669e-05	8.010046630979258953e-02
3.070000000000000000e+02	3.959704446660721633e+00	-3.357172948920671704e-04	-3.907459845146630585e-05	3.379836184399926096e-04	3.798089439303681069e-05	8.119539144603785119e-02
3.080000000000000000e+02	4.099093390223319311e+00	3.672347225151547485e-05	-5.089546441852908505e-05	6.276114811398519238e-05	5.923388336930680782e-06	8.233369719017795407e-02
3.100000000000000000e+02	4.392764252361692989e+00	-1.938442763539068362e-04	-2.392958032155850724e-04	3.079579271779861677e-04	3.424552841484009756e-05	8.454632616028909253e-02
3.110000000000000000e+02	4.547397704606495950e+00	1.501462943282569796e-04	2.812673514227878179e-04	3.188341773977463310e-04	3.559358761233615221e-05	8.528729277228207228e-02
3.130000000000000000e+02	4.873186379629851572e+00	-1.171271003902636157e-05	2.082870044064295736e-04	2.086160678880280268e-04	2.222762821275895578e-05	8.682762147875000558e-02
3.140000000000000000e+02	5.044731582154520666e+00	4.718687646336137932e-05	-3.538850181934728012e-05	5.898260227716706851e-05	5.534123097136059237e-06	8.798242118329946404e-02
3.160000000000000000e+02	5.406150689248171659e+00	-1.884038111475982459e-04	1.986735254435787162e-04	2.738013253567633440e-04	3.005094955337353751e-05	8.969543891317402484e-02
3.170000000000000000e+02	5.596457224360922744e+00	8.464767981946228425e-05	-1.182126376216251116e-05	8.546912878784256398e-05	8.310435761610794297e-06	9.039622436568302277e-02
3.190000000000000000e+02	5.997403546276515840e+00	4.320191707802472489e-06	-2.920628987949781442e-05	2.952408211811879011e-05	2.600249709972151900e-06	9.202707087796624386e-02
3.200000000000000000e+02	6.208523278997752470e+00	-1.404107496486388113e-04	-1.076782209859403027e-04	1.769456919271834578e-04	1.852557746605608917e-05	9.303633360702713573e-02
3.220000000000000000e+02	6.653319776754565318e+00	-2.576343787367556146e-05	-1.787441657153976979e-04	1.805913384090286026e-04	1.894804402400825024e-05	9.366599412615753129e-02
3.230000000000000000e+02	6.887528977809469488e+00	5.770267552617568498e-05	-1.617633559643980837e-04	1.717468546895216765e-04	1.792486802570256179e-05	9.388332263226416285e-02
3.250000000000000000e+02	7.380971400404809479e+00	-1.237009165604801974e-05	2.213553335995313787e-05	2.535746447712442373e-05	2.203589894947677336e-06	9.523162981802589522e-02
3.260000000000000000e+02	7.640795288734606672e+00	-1.297031617649768221e-04	-5.330545827170648365e-05	1.402297473911594478e-04	1.432991629992006048e-05	9.600290727053951978e-02
3.280000000000000000e+02	8.188203880404500978e+00	-1.508987276135140169e-05	-1.220457684432099443e-05	1.940762623049792745e-05	1.648030514317055106e-06	9.768908717028536304e-02
3.290000000000000000e+02	8.476443849811120756e+00	-4.544184842203205228e-06	2.535987477212022493e-05	2.576378978989172732e-05	2.242015032956818356e-06	9.898938381996949532e-02
3.310000000000000000e+02	9.083720712343382075e+00	-5.526469646388838342e-05	-5.848030609058518591e-05	8.046199646848350680e-05	7.777603646243253218e-06	1.006435064948470182e-01
3.320000000000000000e+02	9.403484535822450141e+00	-1.255588821958143229e-06	-8.983551163400105830e-05	8.984428559364565875e-05	8.778759460088006328e-06	1.011645065304714597e-01
3.340000000000000000e+02	1.007717726439659067e+01	7.833256018801958284e-05	2.530224484499106266e-05	8.231763832743008949e-05	7.974671104133238561e-06	1.020083675361132813e-01
3.350000000000000000e+02	1.043191260181853153e+01	-5.987785387431614228e-06	1.694785347687660391e-05	1.797451838908675748e-05	1.516403770270035920e-06	1.027135018347078432e-01
3.370000000000000000e+02	1.117928488048752556e+01	-3.940501894012532632e-05	-2.633224738122622968e-05	4.739348868587046172e-05	4.356757493365894744e-06	1.043568495001276075e-01
3.380000000000000000e+02	1.157281645090323963e+01	6.185027481437134352e-07	-3.714979046837154443e-05	3.715493880352073219e-05	3.340352736605325633e-06	1.052221559322719935e-01
3.400000000000000000e+02	1.240192636886994215e+01	1.011327357985766426e-05	1.927625175734429752e-05	2.176814609271001088e-05	1.866774303426421927e-06	1.074943845690663202e-01
3.410000000000000000e+02	1.283849718822888164e+01	-4.408002649384429371e-05	8.321181775155952857e-06	4.485856442011048565e-05	4.102864775836315383e-06	1.083268906112892643e-01
3.430000000000000000e+02	1.375828412131528644e+01	-2.436886212030222852e-05	4.351207634536760865e-06	2.475428142599077122e-05	2.146655872787312612e-06	1.096437770176326987e-01
3.440000000000000000e+02	1.424260125021652890e+01	1.688234563146072214e-06	-2.066144802796168216e-05	2.073030560682506321e-05	1.770314191638690937e-06	1.106306218254520385e-01
3.460000000000000000e+02	1.526298224427246097e+01	2.749969134898785287e-05	-6.341216953348988095e-06	2.822134044901195162e-05	2.475617425486355795e-06	1.119748079393918655e-01
3.470000000000000000e+02	1.580026753899643488e+01	-1.220712413812618385e-05	3.156466432128434134e-05	3.384290048797507867e-05	3.017110376358093591e-06	1.124579644514794030e-01
3.490000000000000000e+02	1.693224423444350535e+01	-1.225989453471293239e-05	-1.341595997512760820e-05	1.817396478637806715e-05	1.534666374988221156e-06	1.138257739195435436e-01
3.500000000000000000e+02	1.752829064845641582e+01	2.570340035411707399e-05	8.877035233370908208e-06	2.719313413894276007e-05	2.377635750345062789e-06	1.144356939733679190e-01
3.520000000000000000e+02	1.878406789881655214e+01	2.377561519599559491e-05	3.595674288924508563e-06	2.404597162811453816e-05	2.079966005269184764e-06	1.156814764252688810e-01
3.530000000000000000e+02	1.944530194178466687e+01	-7.145016198544191442e-06	-5.382640551890113218e-06	8.945617686236696103e-06	7.125264215989165383e-07	1.163559005467414559e-01
3.550000000000000000e+02	2.083841940512545321e+01	-1.286504561185775726e-06	-2.006627932648140971e-05	2.010747771338630729e-05	1.712640037876800005e-06	1.179154951339865393e-01
3.560000000000000000e+02	2.157197043286549132e+01	7.209228565138931732e-06	-3.088958583958028769e-06	7.843127031855542066e-06	6.182041078263811581e-07	1.185244649898687247e-01
3.580000000000000000e+02	2.311744855496750617e+01	6.148575149641775949e-06	-1.194777106250930189e-05	1.343704616844517090e-05	1.106305260177619761e-06	1.195629235317019895e-01
3.590000000000000000e+02	2.393122563741037823e+01	1.038410164951670087e-05	1.115607180572232250e-05	1.524098111021491909e-05	1.268048638170631199e-06	1.199798366208512101e-01
3.610000000000000000e+02	2.564572760063190415e+01	-4.507704732221452387e-06	5.344611189825168774e-06	6.991728736392458701e-06	5.461258322524753774e-07	1.217736510746484091e-01
3.620000000000000000e+02	2.654850479658168538e+01	4.090669744441129683e-06	-2.686471594331990017e-06	4.893946115890398865e-06	3.718579677087527868e-07	1.227836233608945588e-01
3.640000000000000000e+02	2.845051618053606290e+01	-9.166001267086596027e-06	-8.889527499776827985e-07	9.209007341723970597e-06	7.352133352914719298e-07	1.240037814764183149e-01
3.650000000000000000e+02	2.945202713864811273e+01	-1.409682157886454493e-06	9.914549262215561606e-08	1.413164397715531292e-06	9.808103040014820399e-08	1.249058673551829424e-01
3.670000000000000000e+02	3.156205522977636591e+01	3.058190203755892452e-07	-3.896402124194859246e-06	3.908385189135494869e-06	2.919609962552704136e-07	1.262735897338480295e-01
3.680000000000000000e+02	3.267309813573193367e+01	8.661201271790954951e-07	5.675058776459087255e-06	5.740771393373023190e-06	4.415818147749977483e-07	1.271720940528889010e-01
3.700000000000000000e+02	3.501389303470576664e+01	-5.577731020586289371e-06	3.004044376180459936e-06	6.335247899811973548e-06	4.910482595830670711e-07	1.288753387182837995e-01
3.710000000000000000e+02	3.624644703611294005e+01	1.950509055211437344e-06	5.657566286539168384e-06	5.984358099332493022e-06	4.618015410197665701e-07	1.293915082608959599e-01
3.730000000000000000e+02	3.884324694702403491e+01	-8.869822499414972622e-07	4.185158925716216061e-07	9.807614715343897955e-07	6.638087937823896446e-08	1.311200077572595712e-01
3.740000000000000000e+02	4.021060131132583848e+01	-1.142780429332586998e-06	-5.446852178676029971e-06	5.565442099780877599e-06	4.270718107695573581e-07	1.318320513949719774e-01
3.760000000000000000e+02	4.309140465734478198e+01	5.883423200151292107e-07	-8.011439435959302372e-07	9.939709773837582259e-07	6.733613574188988883e-08	1.330930282052243119e-01
3.770000000000000000e+02	4.460830205530110248e+01	-3.017613236626060970e-06	-1.820714054577377618e-06	3.524342394603056245e-06	2.612452857598989683e-07	1.340138285278601737e-01
3.790000000000000000e+02	4.780416935472742068e+01	-2.294227901110215378e-06	3.154759936269110619e-06	3.900768118937765168e-06	2.913493485242683318e-07	1.355483100444204447e-01
3.800000000000000000e+02	4.948696481433871242e+01	-9.438723849271204018e-07	2.095380598232991988e-07	9.668512178936957536e-07	6.537595287263676849e-08	1.362383911737620745e-01
3.820000000000000000e+02	5.303235357183810805e+01	-1.814293111075292796e-06	-1.503449539959119866e-06	2.356272482566172617e-06	1.695787656582781737e-07	1.375160186926558392e-01
3.830000000000000000e+02	5.489919081653473398e+01	-2.869814728505984546e-06	1.541149192809493387e-07	2.873949892446778812e-06	2.098474389364571142e-07	1.380544746704675529e-01
3.850000000000000000e+02	5.883232704032603522e+01	-2.210156411011009301e-06	-1.418277486708094878e-06	2.626081185042856881e-06	1.904890326976181514e-07	1.386646622238651982e-01
3.860000000000000000e+02	6.090333411268366604e+01	-1.273949610708639368e-06	1.959822904489000943e-06	2.337488701060263484e-06	1.681296710343593969e-07	1.389626226328212200e-01
3.880000000000000000e+02	6.526662446333332923e+01	1.064105726300006283e-06	-1.750586950245260410e-06	2.048627752207185575e-06	1.459621626659832802e-07	1.403160561900177739e-01
3.890000000000000000e+02	6.756413074350858494e+01	9.782576729873318834e-07	1.172642731709854589e-06	1.527114616193080561e-06	1.065655508619166644e-07	1.408267716177749596e-01
3.910000000000000000e+02	7.240461975807943418e+01	1.614185799789656826e-06	-7.109748930496574466e-07	1.763825698528498582e-06	1.243390306220402860e-07	1.421622876229785837e-01
3.920000000000000000e+02	7.495339671683487381e+01	1.455664644755850656e-06	9.210236267029187574e-08	1.458575470519652867e-06	1.014563709495717888e-07	1.425018391826909092e-01
3.940000000000000000e+02	8.032327403813036426e+01	9.713874938673091987e-07	9.854805983999220064e-07	1.383750581956329396e-06	9.589902190987806780e-08	1.433597959496167584e-01
3.950000000000000000e+02	8.315080232022371831e+01	1.483743700343322251e-07	-9.967337959722900695e-07	1.007716832109306183e-06	6.833115415443367507e-08	1.438547225871798230e-01
3.970000000000000000e+02	8.910796540002056076e+01	5.344717842657388595e-07	-9.878388919349306519e-07	1.123158833200110642e-06	7.672538351374493132e-08	1.446581284152772817e-01
3.980000000000000000e+02	9.224473111762267763e+01	5.075486835419984917e-07	-4.306691885427471047e-07	6.656437606747951015e-07	4.389712607805397994e-08	1.452326460519750562e-01
4.000000000000000000e+02	9.885340946089853276e+01	1.457003219508478604e-07	3.696332938110028021e-07	3.973126674423455283e-07	2.533639142243360314e-08	1.468298473380870994e-01
4.010000000000000000e+02	1.023332328916438172e+02	-3.663654782471651393e-07	7.287596897117999871e-08	3.735432645688614279e-07	2.372698491458818520e-08	1.472032526162426191e-01
4.030000000000000000e+02	1.096646805723366356e+02	-1.473585004133574539e-07	2.954175438354634982e-07	3.301303573588037687e-07	2.080565151453040443e-08	1.479417609981621418e-01
4.040000000000000000e+02	1.135250808059951737e+02	2.778501841858537944e-07	-1.382146985569760305e-07	3.103289025361779313e-07	1.948152614423255168e-08	1.483069454389634445e-01
4.060000000000000000e+02	1.216583447209236368e+02	-5.563367801727401638e-08	2.684703653048258976e-07	2.741741110619972096e-07	1.707860843501919202e-08	1.490293715301116984e-01
4.070000000000000000e+02	1.259409441862763401e+02	-1.060538284460571546e-08	2.574698892782356685e-07	2.576882186484814573e-07	1.598972401079178964e-08	1.493866893181554356e-01
4.090000000000000000e+02	1.349637163304576291e+02	1.588009894054116011e-07	1.630402967510455834e-07	2.275958975922163916e-07	1.401415578619715375e-08	1.500937186468307150e-01
4.100000000000000000e+02	1.397146895639396007e+02	-2.115650096481324407e-07	3.137180119748150711e-08	2.138783374205734670e-07	1.311912953355540853e-08	1.504435015597022918e-01
4.120000000000000000e+02	1.497242525164445794e+02	1.851031265282009781e-07	-3.741210567289389356e-08	1.888460566212462967e-07	1.149563042100066535e-08	1.511357767355690773e-01
4.130000000000000000e+02	1.549948240111347673e+02	9.549254753956405518e-08	-1.495510197275676351e-07	1.774382544355957709e-07	1.076026677350405576e-08	1.514783359948984887e-01
4.150000000000000000e+02	1.660990998256105229e+02	-1.460530217473040170e-07	-5.657151266660749336e-08	1.566263745571179175e-07	9.426654327989017191e-09	1.521564602184914961e-01
4.160000000000000000e+02	1.719460963283208059e+02	-1.437638740870565729e-07	3.135959039468299488e-08	1.471444032311162914e-07	8.822717932988879410e-09	1.524920881537282502e-01
4.180000000000000000e+02	1.842648101372088831e+02	1.298471051430516043e-07	9.063615584504580494e-10	1.298502684067512108e-07	7.727666094601237866e-09	1.531566283744142110e-01
4.190000000000000000e+02	1.907512733484842329e+02	1.047797993459662676e-07	6.243877400902166344e-08	1.219729759033968671e-07	7.231859341558753045e-09	1.534855999216087341e-01
4.210000000000000000e+02	2.044172442267886538e+02	-8.926308778409666013e-08	-6.009834668052393608e-08	1.076090614887230987e-07	6.333031826752260698e-09	1.541370896854328265e-01
4.220000000000000000e+02	2.116131105098842511e+02	9.558467482245301785e-08	-3.283772170086796220e-08	1.010680267315917174e-07	5.926143982334709335e-09	1.544596637402771977e-01
4.240000000000000000e+02	2.267736835164521949e+02	5.201136101577290583e-08	-7.239734727157908950e-08	8.914346620293985874e-08	5.188641950264689715e-09	1.550986057635359849e-01
4.250000000000000000e+02	2.347565379438360651e+02	6.505657081099642026e-08	-5.268550626748603734e-08	8.371451472921229495e-08	4.854841995428149153e-09	1.554150264053458241e-01
4.270000000000000000e+02	2.515751727802651772e+02	-2.113972690076976766e-08	-7.072786946446614684e-08	7.381950672025444558e-08	4.249914645304774874e-09	1.560418949049861559e-01
4.280000000000000000e+02	2.604310856476993763e+02	-4.315434891513118237e-08	-5.424341651081219705e-08	6.931555427935591975e-08	3.976164230153404028e-09	1.563523925061196529e-01
4.300000000000000000e+02	2.790891190636264696e+02	6.066864568492306505e-08	-7.316411093341107051e-09	6.110821909145690744e-08	3.480138995403039317e-09	1.569676353140255221e-01
4.310000000000000000e+02	2.889135738910325131e+02	-3.602636494662760201e-08	4.465187671348868914e-08	5.737324346160143240e-08	3.255705633515535690e-09	1.572724275473708078e-01
4.330000000000000000e+02	3.096121748378710663e+02	3.348933465661139451e-08	3.788988766208106406e-08	5.056855863862085366e-08	2.849101493014680250e-09	1.578764680321503300e-01
4.340000000000000000e+02	3.205110978625846769e+02	-4.714561244801443283e-08	5.561668447692121225e-09	4.747252815071499371e-08	2.665155281311652017e-09	1.581757607877168070e-01
4.360000000000000000e+02	3.434734364759759728e+02	-2.382702791550658535e-08	3.438422259953101526e-08	4.183302550689382378e-08	2.331948549132873957e-09	1.587689996046455776e-01
4.370000000000000000e+02	3.555643387382840501e+02	3.864514111090646565e-08	-6.964224092004692055e-09	3.926763742174377071e-08	2.181228390776906217e-09	1.590629878249258944e-01
4.390000000000000000e+02	3.810379925349944301e+02	3.367067010294125567e-08	7.946119648249587958e-09	3.459558993058797523e-08	1.908245305298693652e-09	1.596458045121622871e-01
4.400000000000000000e+02	3.944512368697973557e+02	3.199514596738177683e-08	-5.536836186836264388e-09	3.247069325459384254e-08	1.784782894395834400e-09	1.599346729547528601e-01
4.420000000000000000e+02	4.227108601024337986e+02	2.125245025012529412e-08	-1.914112328026597900e-08	2.860156013339815906e-08	1.561197524781199543e-09	1.605074273917513061e-01
4.430000000000000000e+02	4.375910666976013772e+02	2.665945226597889614e-08	3.126490790425157216e-09	2.684215601967585060e-08	1.460089279412473224e-09	1.607913513267022476e-01
4.450000000000000000e+02	4.689413516478386441e+02	-2.194700326097133301e-08	8.782685768837038209e-09	2.363908884562217984e-08	1.277008809330353238e-09	1.613543850688581027e-01
4.460000000000000000e+02	4.854489573238470825e+02	1.628131153817535179e-08	-1.506639629637766325e-08	2.218281773721779454e-08	1.194227564063760101e-09	1.616335309173436152e-01
4.480000000000000000e+02	5.202279194625209584e+02	-1.941186233426057639e-08	2.163555856846407504e-09	1.953206013788558022e-08	1.044349993775941123e-09	1.621871684192642271e-01
4.490000000000000000e+02	5.385409074853530456e+02	6.638740794859538213e-09	1.708243725953230194e-08	1.832709857198322814e-08	9.765896286496086676e-10	1.624616943394004698e-01
4.510000000000000000e+02	5.771235299196737287e+02	1.671013421159417020e-09	1.604737075061762227e-08	1.613413753075982933e-08	8.539214401970642915e-10	1.630062440777717281e-01
4.520000000000000000e+02	5.974393489976508818e+02	1.508758665043280465e-08	-1.227517070631240233e-09	1.513743931756653810e-08	7.984687689462738859e-10	1.632763005027453862e-01
4.540000000000000000e+02	6.402416254995703184e+02	-9.075605858505217235e-09	-9.754829769186354874e-09	1.332378795706155499e-08	6.980921973201603190e-10	1.638120560085238597e-01
4.550000000000000000e+02	6.627793186545342223e+02	-9.371216951452140885e-09	8.271677956000282433e-09	1.249961452841506418e-08	6.527213969125893377e-10	1.640777861416154448e-01
4.570000000000000000e+02	7.102627388617905808e+02	7.305694416671953029e-09	-8.223720333445645070e-09	1.100012486440581706e-08	5.706027051630646249e-10	1.646050269501931063e-01
4.580000000000000000e+02	7.352653051278948624e+02	-8.703144288266833359e-09	-5.543761195400173376e-09	1.031881818300992982e-08	5.334883704306028914e-10	1.648665672207728916e-01
4.600000000000000000e+02	7.879418302766862325e+02	-8.504224508597697101e-09	3.180308739818059063e-09	9.079438208016886094e-09	4.663199922560269209e-10	1.653855597478144368e-01
4.610000000000000000e+02	8.156788446903930208e+02	-8.338172746093407545e-09	-1.733174000838273059e-09	8.516396941246726716e-09	4.359655683633188911e-10	1.656430402319463979e-01
4.630000000000000000e+02	8.741164275275116324e+02	6.690942711794753556e-09	3.371326615085199702e-09	7.492299881752008398e-09	3.810362036833078177e-10	1.661540385817691368e-01
4.640000000000000000e+02	9.048869476572474468e+02	-6.662810296243594750e-09	2.233261136967826684e-09	7.027125753081446512e-09	3.562151065145108817e-10	1.664075833906684398e-01
4.660000000000000000e+02	9.697156560467825557e+02	1.035331507361030065e-09	-6.093825864962461223e-09	6.181150783035465467e-09	3.113028729177006452e-10	1.669108301033049024e-01
4.670000000000000000e+02	1.003851446400143118e+03	2.249717960123371893e-09	-5.342588406786048050e-09	5.796937276219775422e-09	2.910100711853350450e-10	1.671605577425531730e-01
4.690000000000000000e+02	1.075770256648844224e+03	-3.429149164139305539e-09	-3.772731585271583235e-09	5.098290655153266953e-09	2.542946601033564082e-10	1.676562844849942835e-01
4.700000000000000000e+02	1.113639365722580806e+03	3.834598498751065130e-09	2.855540034862668265e-09	4.781030698220563894e-09	2.377068783313442225e-10	1.679023081871149625e-01
4.720000000000000000e+02	1.193423698868783276e+03	-2.511176310842530406e-11	-4.204129493154023174e-09	4.204204490251861569e-09	2.076973673675908985e-10	1.683907363936650858e-01
4.730000000000000000e+02	1.235434427408935335e+03	3.788350454125089115e-09	-1.090921844146714024e-09	3.942297506950260558e-09	1.941403887529195996e-10	1.686331644263949214e-01
4.750000000000000000e+02	1.323944509730541995e+03	3.055537825516174875e-09	1.636466531302882759e-09	3.466169948406252315e-09	1.696159444462715299e-10	1.691145058925692390e-01
4.760000000000000000e+02	1.370549812988076837e+03	-3.129754090160588113e-09	8.759088275922983908e-10	3.250011836767836379e-09	1.585377578104788734e-10	1.693534418449267054e-01
4.780000000000000000e+02	1.468739950871682822e+03	2.164337114331136033e-09	-1.865116874734202574e-09	2.857099245894252796e-09	1.384989461489839515e-10	1.698278992788776198e-01
4.790000000000000000e+02	1.520442322318325523e+03	-1.606668654164199029e-09	2.143425282757895824e-09	2.678741515532912374e-09	1.294477008719663873e-10	1.700634423269198614e-01
4.810000000000000000e+02	1.629371191490193723e+03	1.149881699448679249e-09	-2.054702598798886135e-09	2.354576542021490289e-09	1.130765228047824817e-10	1.705312098619856942e-01
4.820000000000000000e+02	1.686728080650107813e+03	9.247694566958454748e-11	2.205505159540645632e-09	2.207443089694677598e-09	1.056824374382628244e-10	1.707634550159603526e-01
4.840000000000000000e+02	1.807570140706355687e+03	5.055184765574021717e-10	-1.873039505004160040e-09	1.940058225272413190e-09	9.230953747180926816e-11	1.712247186875800742e-01
4.850000000000000000e+02	1.871199963518212144e+03	1.778775707871896981e-09	-3.790296445757508550e-10	1.818710117193608140e-09	8.627005806113020884e-11	1.714537570220135976e-01
4.870000000000000000e+02	2.005258120824494881e+03	1.000777161822496330e-09	-1.246080497378645259e-09	1.598208851675181620e-09	7.534782748088726152e-11	1.719086952119394107e-01
4.880000000000000000e+02	2.075846927337005582e+03	-8.473914939865231635e-10	-1.235466827490885149e-09	1.498149066652282224e-09	7.041545583213576781e-11	1.721346140800561197e-01
4.900000000000000000e+02	2.224566582827734692e+03	8.409474290204447612e-10	1.012711553064119961e-09	1.316349979331347128e-09	6.149597794512419103e-11	1.725833979305185506e-01
4.910000000000000000e+02	2.302875454119006463e+03	-5.143422494061936609e-11	1.232788897578729955e-09	1.233861396384789502e-09	5.746829262365607261e-11	1.728062811642538665e-01
4.930000000000000000e+02	2.467860087458030193e+03	-1.020888800475585019e-09	3.644836913041446008e-10	1.084002907820442072e-09	5.018526382171786885e-11	1.732490749644859107e-01
4.940000000000000000e+02	2.554733341531623410e+03	-3.778820140747730213e-10	-9.431275105277101097e-10	1.016013935768305767e-09	4.689674127652339637e-11	1.734690030612396627e-01
4.960000000000000000e+02	2.737761799661079749e+03	-6.127177734821320481e-11	8.904038120798718873e-10	8.925094841321165524e-10	4.095065546474280140e-11	1.739059646085442945e-01
4.970000000000000000e+02	2.834136094793797383e+03	1.784650008208104569e-10	8.172230349088668984e-10	8.364826628828782391e-10	3.826596843445903232e-11	1.741230149057154952e-01
4.990000000000000000e+02	3.037181771274520997e+03	7.346610920494508309e-10	9.126265102632234966e-12	7.347177749898359523e-10	3.341197909583676065e-11	1.745542958430624236e-01
5.000000000000000000e+02	3.144096204967312133e+03	1.521879383568359504e-10	6.715282601938725859e-10	6.885574578931764654e-10	3.122050693705101750e-11	1.747685426813119780e-01
5.020000000000000000e+02	3.369348316900387999e+03	4.692519735520505471e-10	3.814325788977893410e-10	6.047216110964719418e-10	2.725848550038818634e-11	1.751942888132710652e-01
5.030000000000000000e+02	3.487955629318174942e+03	3.582427002549055574e-10	4.390993189582227671e-10	5.666974891381654865e-10	2.546981842073979176e-11	1.754058036893752504e-01
5.050000000000000000e+02	3.737842821253177590e+03	-1.647491225133402977e-10	4.695829264041064653e-10	4.976448514142993960e-10	2.223621355119246067e-11	1.758261552780334414e-01
5.060000000000000000e+02	3.869421823947918256e+03	-1.008408823120250538e-10	4.552949615142063845e-10	4.663286239613544458e-10	2.077647169747256296e-11	1.760350069881142510e-01
5.080000000000000000e+02	4.146638353272697714e+03	3.733395739566015683e-11	4.077571854667215318e-10	4.094627537085190010e-10	1.813764486003303260e-11	1.764500990304790073e-01
5.090000000000000000e+02	4.292607717194855468e+03	2.820640000662954130e-10	-2.600902650277154826e-10	3.836757043332120951e-10	1.694646527017043439e-11	1.766563538043295356e-01
5.110000000000000000e+02	4.600142503334920548e+03	1.332550797169333051e-10	-3.093764411171229095e-10	3.368541206348274437e-10	1.479323609263963569e-11	1.770663162925912026e-01
5.120000000000000000e+02	4.762076054794289121e+03	-1.076964896808368359e-10	2.966813242618757839e-10	3.156237349366407913e-10	1.382130688258843823e-11	1.772700379197522935e-01
5.140000000000000000e+02	5.103244905427329286e+03	1.950261551922071584e-10	-1.968185687005407075e-10	2.770789602160083508e-10	1.206448967273425641e-11	1.776749960856613408e-01
5.150000000000000000e+02	5.282888594922531411e+03	-2.529499644022275279e-10	5.839565712408517657e-11	2.596030378521058157e-10	1.127153249736683002e-11	1.778762460338496887e-01
5.170000000000000000e+02	5.661369956667597762e+03	-1.593541752636401266e-10	1.628935431181579190e-10	2.278772905832042518e-10	9.838284572483239347e-12	1.782763205783578775e-01
5.180000000000000000e+02	5.860660683540501850e+03	3.722978916580029328e-11	2.102230827697144957e-10	2.134942662708583769e-10	9.191404201914789624e-12	1.784751581047960278e-01
5.200000000000000000e+02	6.280535302582076838e+03	-5.647681363894435876e-11	1.786719911029075828e-10	1.873854607046276283e-10	8.022238973967471163e-12	1.788704654140152728e-01
5.210000000000000000e+02	6.501621798462554580e+03	-1.193557156847684713e-11	-1.751436498956561312e-10	1.755498674663082697e-10	7.494573447127329379e-12	1.790669476701679530e-01
5.230000000000000000e+02	6.967416718726147337e+03	1.786400708331865316e-12	-1.540566191364268748e-10	1.540669761085639431e-10	6.540917716079756836e-12	1.794576000186137443e-01
5.240000000000000000e+02	7.212682714930152542e+03	1.239646552292194603e-10	7.391665812558007730e-11	1.443291657793154802e-10	6.110534535962628295e-12	1.796517821487933764e-01
5.260000000000000000e+02	7.729420088193226547e+03	-1.239516217908553325e-10	-2.603014731853657849e-11	1.266553319604348903e-10	5.332731202881352724e-12	1.800378878908003299e-01
5.270000000000000000e+02	8.001510016862882367e+03	-1.171514049478519305e-10	-1.876479901550546787e-11	1.186447190706265746e-10	4.981724887929434668e-12	1.802298231250678562e-01
5.290000000000000000e+02	8.574761251066374825e+03	1.011043180794815652e-10	-2.482214814398697750e-11	1.041067825494526474e-10	4.347400153066681567e-12	1.806114868751943492e-01
5.300000000000000000e+02	8.876608757158819571e+03	-9.741228114705697828e-11	4.539651721680426998e-12	9.751800324056798798e-11	4.061154539845339473e-12	1.808012266169465032e-01
5.320000000000000000e+02	9.512554586740852756e+03	3.222936890198743935e-11	-7.925912626483672911e-11	8.556133072881537513e-11	3.543883295170861350e-12	1.811785494201195723e-01
5.330000000000000000e+02	9.847414158279232652e+03	-2.007446299275242057e-11	-7.758792657988133800e-11	8.014281262479151634e-11	3.310468614565683788e-12	1.813661433287233338e-01
5.350000000000000000e+02	1.055291128420293899e+04	-1.801346247292872973e-12	7.028743629602935890e-11	7.031051521195831831e-11	2.888683748272625858e-12	1.817392228208161431e-01
5.360000000000000000e+02	1.092439334182353377e+04	4.850001150095247334e-12	6.567620480131734282e-11	6.585504072020989893e-11	2.698363930676930516e-12	1.819247188896226664e-01
5.380000000000000000e+02	1.170704835980475582e+04	1.293652295969125490e-11	-5.630376345777423272e-11	5.777081794293388720e-11	2.354465104618731135e-12	1.822936494491028958e-01
5.390000000000000000e+02	1.211915818393207519e+04	-5.363209394518792868e-12	-5.384127600216130488e-11	5.410773527463855431e-11	2.199295222750238168e-12	1.824770940791475005e-01
5.410000000000000000e+02	1.298740959795337403e+04	-4.637952901809013486e-11	1.007739134919953848e-11	4.746171644962691954e-11	1.918920750468930724e-12	1.828419669703863493e-01
5.420000000000000000e+02	1.344459051331184855e+04	4.412857406943338990e-11	5.340129817184333178e-12	4.445051221151281997e-11	1.792418157321339546e-12	1.830234050400577350e-01
5.440000000000000000e+02	1.440779971868364737e+04	-1.010564796990952920e-11	-3.765510349396940397e-11	3.898757417477116706e-11	1.563850219196570065e-12	1.833843085488430780e-01
5.450000000000000000e+02	1.491498100175701620e+04	-3.153368209250172668e-11	-1.840637708877123010e-11	3.651257076466961945e-11	1.460725927668099184e-12	1.835637834797834433e-01
5.470000000000000000e+02	1.598353321869612228e+04	-1.500432148809438630e-11	-2.828999334106419182e-11	3.202270111273480892e-11	1.274404772803767045e-12	1.839208030415414030e-01
5.480000000000000000e+02	1.654618324466724516e+04	1.730870857271437521e-11	2.448937973911132062e-11	2.998868307314531361e-11	1.190344071446327565e-12	1.840983568610194965e-01
5.500000000000000000e+02	1.773159949064751709e+04	-1.873156525905084548e-11	1.845989098375961264e-11	2.629903253327715242e-11	1.038471288478096093e-12	1.844515751822096983e-01
5.510000000000000000e+02	1.835578469284377206e+04	-1.763003927920196347e-11	1.719599845581629922e-11	2.462763991694373927e-11	9.699545920580211897e-13	1.846272485821909559e-01
5.530000000000000000e+02	1.967084600099324598e+04	-2.152995765120585357e-11	-1.687249057114225991e-12	2.159596920361414078e-11	8.461691598591774666e-13	1.849767457553071204e-01
5.540000000000000000e+02	2.036329627853187048e+04	-1.116388219052687756e-11	-1.686197804370467419e-11	2.022272407739228591e-11	7.903257340409591718e-13	1.851505781484285851e-01
5.560000000000000000e+02	2.182218150138590136e+04	9.151034835338377130e-12	1.518823379485863585e-11	1.773200170214469691e-11	6.894395334040620940e-13	1.854964317610045821e-01
5.570000000000000000e+02	2.259036278023735213e+04	-1.634924097082391332e-11	-2.896617348144851501e-12	1.660385715379534847e-11	6.439280755367207279e-13	1.856684613336471723e-01
5.590000000000000000e+02	2.420880146463368874e+04	1.162851128874050438e-11	-8.758280003073856185e-12	1.455780695725179388e-11	5.617099733530683778e-13	1.860107465716393793e-01
5.600000000000000000e+02	2.506099619444940981e+04	1.244878789119010593e-11	-5.552954959758518795e-12	1.363112720008687204e-11	5.246211299327567655e-13	1.861810103342763367e-01
5.620000000000000000e+02	2.685643817584552380e+04	1.144114877731193879e-11	-3.451953653592006501e-12	1.195055937482148445e-11	4.576207358217285341e-13	1.865198000801672473e-01
5.630000000000000000e+02	2.780183463045780445e+04	9.943109896222495930e-13	-1.114518994904523048e-11	1.118945545343393334e-11	4.273975359104816455e-13	1.866883339151547416e-01
5.650000000000000000e+02	2.979363817521920282e+04	-9.506648299984366282e-12	2.417623120065314851e-12	9.809243775657224150e-12	3.728013577305932291e-13	1.870236988410976520e-01
5.660000000000000000e+02	3.084242951964202075e+04	-8.550651613903872360e-12	-3.352004344622913177e-12	9.184202531996328585e-12	3.481742766560058562e-13	1.871905375480620581e-01
5.680000000000000000e+02	3.305207004383159074e+04	6.368757414440382486e-12	4.924857397601548004e-12	8.050794457114157582e-12	3.036883314914455465e-13	1.875225462043648428e-01
5.690000000000000000e+02	3.421556423589235055e+04	-7.535566063830642516e-12	1.728971908273842663e-13	7.537549292770962803e-12	2.836223002278402173e-13	1.876877235433299929e-01
5.710000000000000000e+02	3.666686585094477778e+04	6.605026976318477074e-12	-1.579530722256373175e-13	6.606915356724370944e-12	2.473763250741278846e-13	1.880164424425550262e-01
5.720000000000000000e+02	3.795760756249476981e+04	-5.979644950168757956e-12	1.582548063968900354e-12	6.185516316755654797e-12	2.310274921417980615e-13	1.881799911749434950e-01
5.740000000000000000e+02	4.067699994427723868e+04	-5.387133261456061871e-12	6.091317582886588713e-13	5.421461636463183164e-12	2.014967876780996378e-13	1.885054848718817899e-01
5.750000000000000000e+02	4.210890581652230321e+04	4.949923489532523694e-12	1.122077024975079266e-12	5.075509767718190450e-12	1.881772421236982278e-13	1.886674367995144208e-01
5.770000000000000000e+02	4.512570916731600300e+04	-2.243131920496390372e-12	-3.841300459655141358e-12	4.448283942611648177e-12	1.641189097504996720e-13	1.889897679672743469e-01
5.780000000000000000e+02	4.671421785857687792e+04	8.752320959828070468e-13	4.071286249043644683e-12	4.164301014995233248e-12	1.532679021106362640e-13	1.891501539694845357e-01
5.800000000000000000e+02	5.006095903441065457e+04	2.315786584183957950e-12	2.820575505583089382e-12	3.649453888759482030e-12	1.336688284055546373e-13	1.894693834719198833e-01
5.810000000000000000e+02	5.182319767811075144e+04	-7.108780575449455792e-13	3.341585382900353419e-12	3.416363634613882302e-12	1.248292948713272606e-13	1.896282335408904507e-01
5.830000000000000000e+02	5.553596088989730197e+04	-1.460825256514448828e-12	2.613206746112573099e-12	2.993803588747726907e-12	1.088637229692566466e-13	1.899444205015766163e-01
5.840000000000000000e+02	5.749092975751193444e+04	-2.788083264375826147e-12	-2.839451660148687948e-13	2.802504798639205667e-12	1.016631372011928421e-13	1.901017637760009094e-01
5.860000000000000000e+02	6.160974562720963877e+04	2.249287396236995162e-12	-9.855383594470675264e-13	2.455723854347678831e-12	8.865806114231699474e-14	1.904149656439551863e-01
5.870000000000000000e+02	6.377852298719157989e+04	4.368072473727576600e-13	2.256856435756947183e-12	2.298739120251560260e-12	8.279281728614998870e-14	1.905708304411165288e-01
5.890000000000000000e+02	6.834780015375540825e+04	4.129442878078896159e-13	1.971390261459461612e-12	2.014175401451018154e-12	7.219975930289500604e-14	1.908811030534450781e-01
5.900000000000000000e+02	7.075376953520615643e+04	-1.854961590293542118e-12	-3.372060581920987874e-13	1.885362147478780943e-12	6.742243605209340316e-14	1.910355168998032205e-01
5.920000000000000000e+02	7.582277346385565761e+04	-1.417552355067017320e-12	8.480788745499712508e-13	1.651875436228165800e-12	5.879443134303994975e-14	1.913429145414453636e-01
5.930000000000000000e+02	7.849187577527349640e+04	1.135368382222208550e-12	-1.049588810813578554e-12	1.546188227589040061e-12	5.490340637690033233e-14	1.914959042018122282e-01
5.950000000000000000e+02	8.411525993255083449e+04	-1.334507316180149566e-12	2.326132150332872174e-13	1.354628615062618726e-12	4.787623598758669567e-14	1.918004796625424890e-01
5.960000000000000000e+02	8.707627315397442726e+04	3.446348490538295163e-13	-1.220187389589093287e-12	1.267923674711771394e-12	4.470721768537931388e-14	1.919520711679249259e-01
5.980000000000000000e+02	9.331466827566506981e+04	5.376743256521701599e-13	-9.719729904712517993e-13	1.110776833873998280e-12	3.898410655284473552e-14	1.922538757967618694e-01
6.000000000000000000e+02	1.000000000000000146e+05	8.342825304632770240e-13	5.008396011489900053e-13	9.730712444190755436e-13	3.399307881861097369e-14	1.925538610436749454e-01


==> nesterov_static_series_eps50.tsv <==
iteration	time	f_value	arclength
1.000000000000000000e+00	1.000000000000000861e-04	2.138878515186986781e-02	0.000000000000000000e+00
2.000000000000000000e+00	1.035201855451648833e-04	2.138878500148581885e-02	1.160492718460307292e-10
3.000000000000000000e+00	1.071642881530537243e-04	2.138878484032783259e-02	2.404126468701262168e-10
4.000000000000000000e+00	1.109366699341962626e-04	2.138878466762402994e-02	3.736857713653168721e-10
5.000000000000000000e+00	1.148418465535072197e-04	2.138878448254721842e-02	5.165069654296790026e-10
7.000000000000000000e+00	1.230694473608879549e-04	2.138878407166536905e-02	8.335787743543152757e-10
8.000000000000000000e+00	1.274017202574003209e-04	2.138878384389239495e-02	1.009348024745283198e-09
9.000000000000000000e+00	1.318864971981926148e-04	2.138878359980109223e-02	1.197709889363861009e-09
1.000000000000000000e+01	1.365291466085877985e-04	2.138878333822239602e-02	1.399566539271231598e-09
1.100000000000000000e+01	1.413352258924401440e-04	2.138878305790345088e-02	1.615884779640733334e-09
1.300000000000000000e+01	1.514608887371438181e-04	2.138878243557822481e-02	2.096124538194514071e-09
1.400000000000000000e+01	1.567925930490468816e-04	2.138878209059126567e-02	2.362346194929129153e-09
1.500000000000000000e+01	1.623119832454487628e-04	2.138878172088844870e-02	2.647640735875650332e-09
1.600000000000000000e+01	1.680256662177253332e-04	2.138878132469906879e-02	2.953374597122914792e-09
1.700000000000000000e+01	1.739404814320885358e-04	2.138878090012556049e-02	3.281012110130723608e-09
1.900000000000000000e+01	1.864020787366921152e-04	2.138877995754634789e-02	4.008387477585775768e-09
2.000000000000000000e+01	1.929637777682681541e-04	2.138877943502609860e-02	4.411609141633244673e-09
2.100000000000000000e+01	1.997564607806706345e-04	2.138877887507101283e-02	4.843718762543284829e-09
2.200000000000000000e+01	2.067882588386045614e-04	2.138877827499915951e-02	5.306785956078792728e-09
2.300000000000000000e+01	2.140675892353394443e-04	2.138877763193644532e-02	5.803028611131758212e-09
2.500000000000000000e+01	2.294040081704539792e-04	2.138877620429784077e-02	6.904717724231939035e-09
2.600000000000000000e+01	2.374794549060993561e-04	2.138877541288419781e-02	7.515440789708564269e-09
2.700000000000000000e+01	2.458391723504399929e-04	2.138877456477144418e-02	8.169917804146540577e-09
2.800000000000000000e+01	2.544931673598733600e-04	2.138877365589748197e-02	8.871283424882467822e-09
2.900000000000000000e+01	2.634517990507076490e-04	2.138877268190922387e-02	9.622896884891013176e-09
3.100000000000000000e+01	2.823262450791042075e-04	2.138877051959570119e-02	1.129152482074470065e-08
3.200000000000000000e+01	2.922646527485853055e-04	2.138876932091394317e-02	1.221653128955487339e-08
3.300000000000000000e+01	3.025529108082676056e-04	2.138876803635524418e-02	1.320780786158229114e-08
3.400000000000000000e+01	3.132033346410155439e-04	2.138876665976714719e-02	1.427010231419246311e-08
3.500000000000000000e+01	3.242286731540226763e-04	2.138876518455642278e-02	1.540850256863897518e-08
3.700000000000000000e+01	3.474573495735993060e-04	2.138876190949853470e-02	1.793582084616214590e-08
3.800000000000000000e+01	3.596884929689021250e-04	2.138876009396532829e-02	1.933684360469797839e-08
3.900000000000000000e+01	3.723501953060148208e-04	2.138875814836226769e-02	2.083823961205377316e-08
4.000000000000000000e+01	3.854576130585703458e-04	2.138875606337081736e-02	2.244719988830434604e-08
4.100000000000000000e+01	3.990264362361956832e-04	2.138875382900482652e-02	2.417143063763191374e-08
4.300000000000000000e+01	4.276138399350171821e-04	2.138874886857617535e-02	2.799932839152214012e-08
4.400000000000000000e+01	4.426666405175341736e-04	2.138874611875536333e-02	3.012132931738668427e-08
4.500000000000000000e+01	4.582493276102993858e-04	2.138874317192989566e-02	3.239535636963874030e-08
4.600000000000000000e+01	4.743805542016523921e-04	2.138874001398586439e-02	3.483230111807836864e-08
4.700000000000000000e+01	4.910796298997315013e-04	2.138873662979819124e-02	3.744383543298712055e-08
4.900000000000000000e+01	5.262619896466975804e-04	2.138872911669607857e-02	4.324160116591139358e-08
5.000000000000000000e+01	5.447873881359378053e-04	2.138872495179745120e-02	4.645560126139862692e-08
5.100000000000000000e+01	5.639649150249802885e-04	2.138872048851449270e-02	4.989986127635708759e-08
5.200000000000000000e+01	5.838175264434905098e-04	2.138871570547020914e-02	5.359087764912049339e-08
5.300000000000000000e+01	6.043689866194934448e-04	2.138871057975618578e-02	5.754632866360238064e-08
5.500000000000000000e+01	6.476677223286034972e-04	2.138869920036147107e-02	6.632767106599618274e-08
5.600000000000000000e+01	6.704668278707142434e-04	2.138869289217913694e-02	7.119562104170947663e-08
5.700000000000000000e+01	6.940685042305439791e-04	2.138868613206273972e-02	7.641232427290692862e-08
5.800000000000000000e+01	7.185010033900095976e-04	2.138867888763475861e-02	8.200276634268971254e-08
5.900000000000000000e+01	7.437935718532093969e-04	2.138867112419811159e-02	8.799372285773476953e-08
6.100000000000000000e+01	7.970810866046632677e-04	2.138865388890365607e-02	1.012940103961455339e-07
6.200000000000000000e+01	8.251398197985630343e-04	2.138864433449789992e-02	1.086670435058283032e-07
6.300000000000000000e+01	8.541862724625115880e-04	2.138863409559224604e-02	1.165683003291339134e-07
6.400000000000000000e+01	8.842552141545195537e-04	2.138862312314791791e-02	1.250356240939734562e-07
6.500000000000000000e+01	9.153826383855529283e-04	2.138861136461300827e-02	1.341095691903793629e-07
6.700000000000000000e+01	9.809632883025188547e-04	2.138858525996980425e-02	1.542542760439924508e-07
6.800000000000000000e+01	1.015495016180718163e-03	2.138857078883531909e-02	1.654215210321403410e-07
6.900000000000000000e+01	1.051242324952181457e-03	2.138855528095912756e-02	1.773888159045537553e-07
7.000000000000000000e+01	1.088248005319802534e-03	2.138853866206785054e-02	1.902134779873873858e-07
7.100000000000000000e+01	1.126556354298615314e-03	2.138852085256721935e-02	2.039569309031403985e-07
7.300000000000000000e+01	1.207266097727103778e-03	2.138848131444207740e-02	2.344682213271704065e-07
7.400000000000000000e+01	1.249764104390969389e-03	2.138845939645563771e-02	2.513821920127672505e-07
7.500000000000000000e+01	1.293758119742398609e-03	2.138843590822915239e-02	2.695079197501137476e-07
7.600000000000000000e+01	1.339300806062967324e-03	2.138841073727021369e-02	2.889322170376905069e-07
7.700000000000000000e+01	1.386446679444272492e-03	2.138838376302774555e-02	3.097481156832643900e-07
7.900000000000000000e+01	1.485775714648104092e-03	2.138832387868962182e-02	3.559606459894125447e-07
8.000000000000000000e+01	1.538077776588715534e-03	2.138829068179346621e-02	3.815786095481351268e-07
8.100000000000000000e+01	1.592220968153584739e-03	2.138825510663948035e-02	4.090318982296790784e-07
8.200000000000000000e+01	1.648270100521611508e-03	2.138821698285184661e-02	4.384519971045875023e-07
8.300000000000000000e+01	1.706292266345446444e-03	2.138817612784994771e-02	4.699798107808699624e-07
8.500000000000000000e+01	1.828535961039703386e-03	2.138808542754894182e-02	5.399733956627782581e-07
8.600000000000000000e+01	1.892903819628364778e-03	2.138803514787939591e-02	5.787743919093905936e-07
8.700000000000000000e+01	1.959537546270796304e-03	2.138798126617506151e-02	6.203551583578161407e-07
8.800000000000000000e+01	2.028516903726697816e-03	2.138792352439738281e-02	6.649148390801467010e-07
8.900000000000000000e+01	2.099924462552913047e-03	2.138786164602442252e-02	7.126668444129360542e-07
9.100000000000000000e+01	2.250369102046664415e-03	2.138772427295056178e-02	8.186790063460514627e-07
9.200000000000000000e+01	2.329586269889767462e-03	2.138764812039450902e-02	8.774468835062167285e-07
9.300000000000000000e+01	2.411592029024570670e-03	2.138756651238393758e-02	9.404249575524845801e-07
9.400000000000000000e+01	2.496484543038644203e-03	2.138747905812395794e-02	1.007914843808655865e-06
9.500000000000000000e+01	2.584365431059963691e-03	2.138738533882933446e-02	1.080239763916742889e-06
9.700000000000000000e+01	2.769516817469006194e-03	2.138717727787502534e-02	1.240805020282026653e-06
9.800000000000000000e+01	2.867008948148458067e-03	2.138706193992799195e-02	1.329814321883991455e-06
9.900000000000000000e+01	2.967932982719766188e-03	2.138693833960438745e-02	1.425200269650152579e-06
1.000000000000000000e+02	3.072409730567645346e-03	2.138680588507744368e-02	1.527419669758219285e-06
1.010000000000000000e+02	3.180564253791326804e-03	2.138666394213713240e-02	1.636962050083270896e-06
1.030000000000000000e+02	3.408429041825954738e-03	2.138634882383906588e-02	1.880151700169432990e-06
1.040000000000000000e+02	3.528412068273516916e-03	2.138617413973871451e-02	2.014963576599433981e-06
1.050000000000000000e+02	3.652618719874730843e-03	2.138598694252386717e-02	2.159433221362747093e-06
1.060000000000000000e+02	3.781197676071747660e-03	2.138578633597984502e-02	2.314252464228680213e-06
1.070000000000000000e+02	3.914302850098935402e-03	2.138557135972321555e-02	2.480162687685104654e-06
1.090000000000000000e+02	4.194734785463210408e-03	2.138509410781825465e-02	2.848490913810317763e-06
1.100000000000000000e+02	4.342397233039089338e-03	2.138482954757244675e-02	3.052672667867793372e-06
1.110000000000000000e+02	4.495257672750170574e-03	2.138454603750057637e-02	3.271481345599282505e-06
1.120000000000000000e+02	4.653499083564237304e-03	2.138424222058088464e-02	3.505964677109568007e-06
1.130000000000000000e+02	4.817310885648241371e-03	2.138391664265950481e-02	3.757245427472747656e-06
1.150000000000000000e+02	5.162436918724501271e-03	2.138319385936583716e-02	4.315098034037021959e-06
1.160000000000000000e+02	5.344164276915691972e-03	2.138279319500072106e-02	4.624340888702303829e-06
1.170000000000000000e+02	5.532288775301548445e-03	2.138236383513535122e-02	4.955735935335281325e-06
1.180000000000000000e+02	5.727035605086487104e-03	2.138190372531394157e-02	5.310869796756663389e-06
1.190000000000000000e+02	5.928637884623187693e-03	2.138141066409730839e-02	5.691442703087145132e-06
1.210000000000000000e+02	6.353382586228696095e-03	2.138031608305585723e-02	6.536323967407692851e-06
1.220000000000000000e+02	6.577033441658134902e-03	2.137970932714262570e-02	7.004676937188396770e-06
1.230000000000000000e+02	6.808557222172045321e-03	2.137905912270295777e-02	7.506577509007607936e-06
1.240000000000000000e+02	7.048231069341224890e-03	2.137836236010730306e-02	8.044428157043049578e-06
1.250000000000000000e+02	7.296341880633994137e-03	2.137761570741036551e-02	8.620803331296351439e-06
1.270000000000000000e+02	7.819072837594538694e-03	2.137595819607859826e-02	9.900359612112132480e-06
1.280000000000000000e+02	8.094318709389454816e-03	2.137503941354361101e-02	1.060966464497982686e-05
1.290000000000000000e+02	8.379253746576959677e-03	2.137405485543971209e-02	1.136977129958605462e-05
1.300000000000000000e+02	8.674219025756647189e-03	2.137299981663518672e-02	1.218431691933870183e-05
1.310000000000000000e+02	8.979567630057274513e-03	2.137186925598002357e-02	1.305719910632485751e-05
1.330000000000000000e+02	9.622889729972898890e-03	2.136935957924997881e-02	1.499497778810715888e-05
1.340000000000000000e+02	9.961633303274559231e-03	2.136796847698712795e-02	1.606914486845008932e-05
1.350000000000000000e+02	1.031230127887876151e-02	2.136647782374171550e-02	1.722023388730374146e-05
1.360000000000000000e+02	1.067531341787170476e-02	2.136488050394844823e-02	1.845375063651031057e-05
1.370000000000000000e+02	1.105110425770866080e-02	2.136316889471739228e-02	1.977559459938946280e-05
1.390000000000000000e+02	1.184283721082528794e-02	2.135936956134152492e-02	2.271000110802481937e-05
1.400000000000000000e+02	1.225972705445816692e-02	2.135726371816059482e-02	2.433659403084546742e-05
1.410000000000000000e+02	1.269129219410585971e-02	2.135500726218268752e-02	2.607964165794078590e-05
1.420000000000000000e+02	1.313804922741741363e-02	2.135258944102074938e-02	2.794747540324881964e-05
1.430000000000000000e+02	1.360053293723760721e-02	2.134999873758117173e-02	2.994902182601858314e-05
1.450000000000000000e+02	1.457491430721227776e-02	2.134424846450555524e-02	3.439219194343784750e-05
1.460000000000000000e+02	1.508797833387491918e-02	2.134106153261816283e-02	3.685504109885169008e-05
1.470000000000000000e+02	1.561910316624159217e-02	2.133764686632104446e-02	3.949415445272078687e-05
1.480000000000000000e+02	1.616892457818401921e-02	2.133398823702233049e-02	4.232213316647648853e-05
1.490000000000000000e+02	1.673810072399386367e-02	2.133006826634982825e-02	4.535247719316686004e-05
1.510000000000000000e+02	1.793726649120912231e-02	2.132136855020894811e-02	5.207914223962119830e-05
1.520000000000000000e+02	1.856869155343036926e-02	2.131654754712591221e-02	5.580755404866832945e-05
1.530000000000000000e+02	1.922234394942047911e-02	2.131138249766609954e-02	5.980266401805192964e-05
1.540000000000000000e+02	1.989900612256985390e-02	2.130584895250575012e-02	6.408351746855093568e-05
1.550000000000000000e+02	2.059948805972803068e-02	2.129992074017784259e-02	6.867051503357975411e-05
1.570000000000000000e+02	2.207529474238080491e-02	2.128676629541225232e-02	7.885190271872360545e-05
1.580000000000000000e+02	2.285238607695463595e-02	2.127947799822230840e-02	8.449476609304935751e-05
1.590000000000000000e+02	2.365683246836086315e-02	2.127167062498771383e-02	9.054094668543472588e-05
1.600000000000000000e+02	2.448959686535595245e-02	2.126330744330506839e-02	9.701919788104931559e-05
1.610000000000000000e+02	2.535167611427936382e-02	2.125434915651000164e-02	1.039603120818930843e-04
1.630000000000000000e+02	2.716794324273520689e-02	2.123447620595586907e-02	1.193653618413537885e-04
1.640000000000000000e+02	2.812430525368457210e-02	2.122346850802497506e-02	1.279024136415821101e-04
1.650000000000000000e+02	2.911433298190279489e-02	2.121167923181929357e-02	1.370488983757052546e-04
1.660000000000000000e+02	3.013921152310290730e-02	2.119905342419964311e-02	1.468481535934404707e-04
1.670000000000000000e+02	3.120016769056584496e-02	2.118553234861538653e-02	1.573465736947843264e-04
1.690000000000000000e+02	3.343543760815392146e-02	2.115554902489826319e-02	1.806430559691273073e-04
1.700000000000000000e+02	3.461242704979874268e-02	2.113894807719246538e-02	1.935511698757364743e-04
1.710000000000000000e+02	3.583084870363649477e-02	2.112117389068043222e-02	2.073790500886174386e-04
1.720000000000000000e+02	3.709216106041180600e-02	2.110214478622597645e-02	2.221918496409853896e-04
1.730000000000000000e+02	3.839787395244970147e-02	2.108177358211260621e-02	2.380592796142783920e-04
1.750000000000000000e+02	4.114880828704948340e-02	2.103662655893114020e-02	2.732615473791859349e-04
1.760000000000000000e+02	4.259732268837780611e-02	2.101164568889007933e-02	2.927614911093734894e-04
1.770000000000000000e+02	4.409682748428132154e-02	2.098491184441760721e-02	3.136470014232738937e-04
1.780000000000000000e+02	4.564911763125928390e-02	2.095630483786709020e-02	3.360156482537322701e-04
1.790000000000000000e+02	4.725605127161014440e-02	2.092569666095392758e-02	3.599717413016061455e-04
1.810000000000000000e+02	5.064161095446306077e-02	2.085792296997777268e-02	4.130999061739271247e-04
1.820000000000000000e+02	5.242428962312069979e-02	2.082045824838892403e-02	4.425184439987378212e-04
1.830000000000000000e+02	5.426972188858916746e-02	2.078039297747254210e-02	4.740183891945977065e-04
1.840000000000000000e+02	5.618011679391241020e-02	2.073755306986809974e-02	5.077449876340906897e-04
1.850000000000000000e+02	5.815776114454845880e-02	2.069175374046198015e-02	5.438533208338630154e-04
1.870000000000000000e+02	6.232435073630857719e-02	2.059048111311943124e-02	6.238884545117740973e-04
1.880000000000000000e+02	6.451828352204597161e-02	2.053458014654047786e-02	6.681803480168313795e-04
1.890000000000000000e+02	6.678944681257746596e-02	2.047486341149282185e-02	7.155855681476449518e-04
1.900000000000000000e+02	6.914055926496939786e-02	2.041108500881603366e-02	7.663183443085582174e-04
1.910000000000000000e+02	7.157443523806100716e-02	2.034298536379629263e-02	8.206069607141303025e-04
1.930000000000000000e+02	7.670223402243646349e-02	2.019271316103134206e-02	9.408400681006328509e-04
1.940000000000000000e+02	7.940229497731272901e-02	2.010994948212497385e-02	1.007318924656965247e-03
1.950000000000000000e+02	8.219740308763327785e-02	2.002168174463436409e-02	1.078424140320039578e-03
1.960000000000000000e+02	8.509090418962504676e-02	1.992757671229321292e-02	1.154467154381379158e-03
1.970000000000000000e+02	8.808626189915833016e-02	1.982728587975698606e-02	1.235778803018636055e-03
1.990000000000000000e+02	9.439701552486744196e-02	1.960667708121237307e-02	1.415634158467434737e-03
2.000000000000000000e+02	9.771996562044087120e-02	1.948558728750414415e-02	1.514945287003177047e-03
2.010000000000000000e+02	1.011598897249517126e-01	1.935676909950042462e-02	1.621061849693514146e-03
2.020000000000000000e+02	1.047209055405541878e-01	1.921980244696167017e-02	1.734426280399005947e-03
2.030000000000000000e+02	1.084072757201584442e-01	1.907425544783199201e-02	1.855506197435550370e-03
2.050000000000000000e+02	1.161738853316259534e-01	1.875564335940380425e-02	2.122814100265058620e-03
2.060000000000000000e+02	1.202634216503262604e-01	1.858167115917130907e-02	2.270110818706027114e-03
2.070000000000000000e+02	1.244969172353817405e-01	1.839730959139038169e-02	2.427261836049564216e-03
2.080000000000000000e+02	1.288794397200773989e-01	1.820209914909696330e-02	2.594872254524056582e-03
2.090000000000000000e+02	1.334162351277930481e-01	1.799558459234548713e-02	2.773576185987845603e-03
2.110000000000000000e+02	1.429745586553037295e-01	1.754687262938785242e-02	3.166946385008793420e-03
2.120000000000000000e+02	1.480075284023508742e-01	1.730383250027789019e-02	3.383025431183292204e-03
2.130000000000000000e+02	1.532176680229262178e-01	1.704781636481818297e-02	3.613022246940985477e-03
2.140000000000000000e+02	1.586112142253079671e-01	1.677847753864579808e-02	3.857711476042494699e-03
2.150000000000000000e+02	1.641946232614777679e-01	1.649551480801026565e-02	4.117892384436253397e-03
2.170000000000000000e+02	1.759579992037507146e-01	1.588780313192969529e-02	4.688034716894403861e-03
2.180000000000000000e+02	1.821520472572824567e-01	1.556277752819439433e-02	4.999693295456163374e-03
2.190000000000000000e+02	1.885641372950552230e-01	1.522360092904125224e-02	5.330229431842904014e-03
2.200000000000000000e+02	1.952019447994806089e-01	1.487037649794083552e-02	5.680515495607381220e-03
2.210000000000000000e+02	2.020734154441926611e-01	1.450333125210500826e-02	6.051422276858300052e-03
2.230000000000000000e+02	2.165505372073316115e-01	1.372940515339526532e-02	6.858523626579831473e-03
2.240000000000000000e+02	2.241735179160809777e-01	1.332374854442178874e-02	7.296372361734491073e-03
2.250000000000000000e+02	2.320648416898504485e-01	1.290675409496657919e-02	7.758126435327901936e-03
2.260000000000000000e+02	2.402339547024263389e-01	1.247952154970697995e-02	8.244497780138469387e-03
2.270000000000000000e+02	2.486906356504388627e-01	1.204337417007242221e-02	8.756124395319805215e-03
2.290000000000000000e+02	2.665075493980970101e-01	1.115082042783919515e-02	9.857211134202676153e-03
2.300000000000000000e+02	2.758891096287819922e-01	1.069827852024104846e-02	1.044739767676606569e-02
2.310000000000000000e+02	2.856009181866182023e-01	1.024455651207570317e-02	1.106424334761797745e-02
2.320000000000000000e+02	2.956546004254816951e-01	9.792210346363114382e-03	1.170768964953897671e-02
2.330000000000000000e+02	3.060621909332747470e-01	9.344026102181157700e-03	1.237745734809311306e-02
2.350000000000000000e+02	3.279893682192831506e-01	8.472273768884595532e-03	1.379354269985812176e-02
2.360000000000000000e+02	3.395352025490162573e-01	8.055138660288273592e-03	1.453790337969665045e-02
2.370000000000000000e+02	3.514874716698926926e-01	7.654915307970406972e-03	1.530460316226230424e-02
2.380000000000000000e+02	3.638604828406821201e-01	7.274899901331964396e-03	1.609176153706323026e-02
2.390000000000000000e+02	3.766690469622065995e-01	6.918261448100061599e-03	1.689708148052146072e-02
2.410000000000000000e+02	4.036547028699399853e-01	6.286464570168348587e-03	1.855080236587978298e-02
2.420000000000000000e+02	4.178640973727454910e-01	6.015926461180438889e-03	1.939236226259606621e-02
2.430000000000000000e+02	4.325736889268941288e-01	5.777725597832930778e-03	2.023841655464898859e-02
2.440000000000000000e+02	4.478010853966855609e-01	5.560749986702659929e-03	2.108602214457633989e-02
2.450000000000000000e+02	4.635645144759106828e-01	5.344184926543735920e-03	2.193624816939601652e-02
2.470000000000000000e+02	4.967756120682689791e-01	4.907714432809399084e-03	2.365979402684886129e-02
2.480000000000000000e+02	5.142630353562001044e-01	4.686187143510634444e-03	2.454076204551547055e-02
2.490000000000000000e+02	5.323660483909355978e-01	4.461470482720527979e-03	2.543960100120822021e-02
2.500000000000000000e+02	5.511063210737583429e-01	4.232888295873505138e-03	2.636009713412157396e-02
2.510000000000000000e+02	5.705062861266871899e-01	3.999826915902379709e-03	2.730601748734871187e-02
2.530000000000000000e+02	6.113790003960866137e-01	3.518176604930832885e-03	2.928906344286176175e-02
2.540000000000000000e+02	6.329006755942037099e-01	3.268762189044672421e-03	3.033355472193548230e-02
2.550000000000000000e+02	6.551799536917212174e-01	3.013252079912130416e-03	3.141816751598611179e-02
2.560000000000000000e+02	6.782435037163956348e-01	2.751540560835859760e-03	3.254639439590775729e-02
2.570000000000000000e+02	7.021189334952394612e-01	2.483699125555082193e-03	3.372159047680774874e-02
2.590000000000000000e+02	7.524207570679853907e-01	1.931104915505433292e-03	3.622525789600746643e-02
2.600000000000000000e+02	7.789073637971120068e-01	1.647923237240826082e-03	3.755910553100245963e-02
2.610000000000000000e+02	8.063263482277235328e-01	1.362014565389261384e-03	3.895037646427743083e-02
2.620000000000000000e+02	8.347105317848908523e-01	1.075751043756692287e-03	4.040012375491561225e-02
2.630000000000000000e+02	8.640938912687506912e-01	7.929273199916311941e-04	4.190801898686274951e-02
2.650000000000000000e+02	9.260000675521780078e-01	2.738504532170493006e-04	4.508111835157620900e-02
2.660000000000000000e+02	9.585969880783675734e-01	1.261974036556335070e-04	4.670275234292312061e-02
2.670000000000000000e+02	9.923413806890872824e-01	2.336634021616348336e-04	4.822292116532016226e-02
2.680000000000000000e+02	1.027273638530793232e+00	4.171631303677519843e-04	4.951783714358871935e-02
2.690000000000000000e+02	1.063435576663644522e+00	5.809025642388379465e-04	5.054078866525703317e-02
2.710000000000000000e+02	1.139623165697915441e+00	7.749406415624349089e-04	5.174902904299839151e-02
2.720000000000000000e+02	1.179740015646162821e+00	7.917717859847800063e-04	5.202747938178707565e-02
2.730000000000000000e+02	1.221269053147463923e+00	7.524787620300463784e-04	5.234427800389789692e-02
2.740000000000000000e+02	1.264259989823933950e+00	6.586690242355220824e-04	5.289518317890899712e-02
2.750000000000000000e+02	1.308764287239017943e+00	5.152321578888339679e-04	5.372569738694353558e-02
2.770000000000000000e+02	1.402527932021079726e+00	1.321668513183922133e-04	5.619890295656657098e-02
2.780000000000000000e+02	1.451899517550984342e+00	8.868906764648755035e-05	5.766408913171144901e-02
2.790000000000000000e+02	1.503009074498133923e+00	2.521764602318804440e-04	5.889492938241694397e-02
2.800000000000000000e+02	1.555917782681132344e+00	3.688874675433957435e-04	5.966975799974327810e-02
2.810000000000000000e+02	1.610688975561721969e+00	4.067208445212224400e-04	6.004128652488414236e-02
2.830000000000000000e+02	1.726083375020431410e+00	2.329938528187792696e-04	6.123951571031335112e-02
2.840000000000000000e+02	1.786844712485396114e+00	6.098854302983846849e-05	6.249641238134767685e-02
2.850000000000000000e+02	1.849744961768848395e+00	1.258430931441401545e-04	6.381407904417461807e-02
2.860000000000000000e+02	1.914859416535449332e+00	2.439223897307319939e-04	6.465194205084354162e-02
2.870000000000000000e+02	1.982266020926560346e+00	2.591322398233227389e-04	6.506778176456669283e-02
2.890000000000000000e+02	2.124281270625809626e+00	2.323222299910746496e-05	6.694559039167510828e-02
2.900000000000000000e+02	2.199059912853022158e+00	1.519174705825736705e-04	6.807557355527904530e-02
2.910000000000000000e+02	2.276470902034787525e+00	1.927868150366970077e-04	6.859278384685459085e-02
2.920000000000000000e+02	2.356606901668102605e+00	1.012705197680192041e-04	6.926314494304500191e-02
2.930000000000000000e+02	2.439563837176979000e+00	6.293172019835509300e-05	7.040541957210763591e-02
2.950000000000000000e+02	2.614341220150029788e+00	8.879919694811386547e-05	7.173195178629480917e-02
2.960000000000000000e+02	2.706370881883036095e+00	6.626396059048733351e-05	7.276832013551448597e-02
2.970000000000000000e+02	2.801640158465636521e+00	1.216857857545086029e-04	7.346155468056850268e-02
2.980000000000000000e+02	2.900263090351475448e+00	1.495504055701022413e-05	7.432378897962345354e-02
2.990000000000000000e+02	3.002357732429782988e+00	1.031824833647934924e-04	7.519116149225328616e-02
3.010000000000000000e+02	3.217455291766533776e+00	8.755340577184507294e-05	7.675841399444816027e-02
3.020000000000000000e+02	3.330715687869444608e+00	1.753364429459216506e-05	7.759449907808742275e-02
3.030000000000000000e+02	3.447963060064360707e+00	7.878436413251040918e-05	7.839104467002144805e-02
3.040000000000000000e+02	3.569337757307374126e+00	3.016681459262685790e-05	7.906129001392957212e-02
3.050000000000000000e+02	3.694985069098217334e+00	4.396018033371122669e-05	8.010046630979258953e-02
3.070000000000000000e+02	3.959704446660721633e+00	3.798089439303681069e-05	8.119539144603785119e-02
3.080000000000000000e+02	4.099093390223319311e+00	5.923388336930680782e-06	8.233369719017795407e-02
3.090000000000000000e+02	4.243389083228773728e+00	2.392298813331829842e-05	8.359059489726285153e-02
3.100000000000000000e+02	4.392764252361692989e+00	3.424552841484009756e-05	8.454632616028909253e-02
3.110000000000000000e+02	4.547397704606495950e+00	3.559358761233615221e-05	8.528729277228207228e-02
3.130000000000000000e+02	4.873186379629851572e+00	2.222762821275895578e-05	8.682762147875000558e-02
3.140000000000000000e+02	5.044731582154520666e+00	5.534123097136059237e-06	8.798242118329946404e-02
3.150000000000000000e+02	5.222315494101896327e+00	1.922588561903904107e-05	8.912848715299681590e-02
3.160000000000000000e+02	5.406150689248171659e+00	3.005094955337353751e-05	8.969543891317402484e-02
3.170000000000000000e+02	5.596457224360922744e+00	8.310435761610794297e-06	9.039622436568302277e-02
3.190000000000000000e+02	5.997403546276515840e+00	2.600249709972151900e-06	9.202707087796624386e-02
3.200000000000000000e+02	6.208523278997752470e+00	1.852557746605608917e-05	9.303633360702713573e-02
3.210000000000000000e+02	6.427074818033222670e+00	2.077385352938351592e-05	9.344809487487427957e-02
3.220000000000000000e+02	6.653319776754565318e+00	1.894804402400825024e-05	9.366599412615753129e-02
3.230000000000000000e+02	6.887528977809469488e+00	1.792486802570256179e-05	9.388332263226416285e-02
3.250000000000000000e+02	7.380971400404809479e+00	2.203589894947677336e-06	9.523162981802589522e-02
3.260000000000000000e+02	7.640795288734606672e+00	1.432991629992006048e-05	9.600290727053951978e-02
3.270000000000000000e+02	7.909765460024288153e+00	7.660118504703863982e-06	9.656232554185285866e-02
3.280000000000000000e+02	8.188203880404500978e+00	1.648030514317055106e-06	9.768908717028536304e-02
3.290000000000000000e+02	8.476443849811120756e+00	2.242015032956818356e-06	9.898938381996949532e-02
3.310000000000000000e+02	9.083720712343382075e+00	7.777603646243253218e-06	1.006435064948470182e-01
3.320000000000000000e+02	9.403484535822450141e+00	8.778759460088006328e-06	1.011645065304714597e-01
3.330000000000000000e+02	9.734504639194279108e+00	7.227099573572660185e-06	1.016280836529676879e-01
3.340000000000000000e+02	1.007717726439659067e+01	7.974671104133238561e-06	1.020083675361132813e-01
3.350000000000000000e+02	1.043191260181853153e+01	1.516403770270035920e-06	1.027135018347078432e-01
3.370000000000000000e+02	1.117928488048752556e+01	4.356757493365894744e-06	1.043568495001276075e-01
3.380000000000000000e+02	1.157281645090323963e+01	3.340352736605325633e-06	1.052221559322719935e-01
3.390000000000000000e+02	1.198020106277638774e+01	1.039239990757447299e-06	1.063109384619648767e-01
3.400000000000000000e+02	1.240192636886994215e+01	1.866774303426421927e-06	1.074943845690663202e-01
3.410000000000000000e+02	1.283849718822888164e+01	4.102864775836315383e-06	1.083268906112892643e-01
3.430000000000000000e+02	1.375828412131528644e+01	2.146655872787312612e-06	1.096437770176326987e-01
3.440000000000000000e+02	1.424260125021652890e+01	1.770314191638690937e-06	1.106306218254520385e-01
3.450000000000000000e+02	1.474396724068213693e+01	3.176296141149393171e-06	1.113831745530891315e-01
3.460000000000000000e+02	1.526298224427246097e+01	2.475617425486355795e-06	1.119748079393918655e-01
3.470000000000000000e+02	1.580026753899643488e+01	3.017110376358093591e-06	1.124579644514794030e-01
3.490000000000000000e+02	1.693224423444350535e+01	1.534666374988221156e-06	1.138257739195435436e-01
3.500000000000000000e+02	1.752829064845641582e+01	2.377635750345062789e-06	1.144356939733679190e-01
3.510000000000000000e+02	1.814531900217784965e+01	1.185145056127996903e-06	1.150624585609601042e-01
3.520000000000000000e+02	1.878406789881655214e+01	2.079966005269184764e-06	1.156814764252688810e-01
3.530000000000000000e+02	1.944530194178466687e+01	7.125264215989165383e-07	1.163559005467414559e-01
3.550000000000000000e+02	2.083841940512545321e+01	1.712640037876800005e-06	1.179154951339865393e-01
3.560000000000000000e+02	2.157197043286549132e+01	6.182041078263811581e-07	1.185244649898687247e-01
3.570000000000000000e+02	2.233134381785044553e+01	1.472440142648651697e-06	1.191603484850959210e-01
3.580000000000000000e+02	2.311744855496750617e+01	1.106305260177619761e-06	1.195629235317019895e-01
3.590000000000000000e+02	2.393122563741037823e+01	1.268048638170631199e-06	1.199798366208512101e-01
3.610000000000000000e+02	2.564572760063190415e+01	5.461258322524753774e-07	1.217736510746484091e-01
3.620000000000000000e+02	2.654850479658168538e+01	3.718579677087527868e-07	1.227836233608945588e-01
3.630000000000000000e+02	2.748306142488838333e+01	8.860199907602470688e-07	1.235208196571249833e-01
3.640000000000000000e+02	2.845051618053606290e+01	7.352133352914719298e-07	1.240037814764183149e-01
3.650000000000000000e+02	2.945202713864811273e+01	9.808103040014820399e-08	1.249058673551829424e-01
3.670000000000000000e+02	3.156205522977636591e+01	2.919609962552704136e-07	1.262735897338480295e-01
3.680000000000000000e+02	3.267309813573193367e+01	4.415818147749977483e-07	1.271720940528889010e-01
3.690000000000000000e+02	3.382325181346347875e+01	2.249237818252833209e-07	1.280827556014430546e-01
3.700000000000000000e+02	3.501389303470576664e+01	4.910482595830670711e-07	1.288753387182837995e-01
3.710000000000000000e+02	3.624644703611294005e+01	4.618015410197665701e-07	1.293915082608959599e-01
3.730000000000000000e+02	3.884324694702403491e+01	6.638087937823896446e-08	1.311200077572595712e-01
3.740000000000000000e+02	4.021060131132583848e+01	4.270718107695573581e-07	1.318320513949719774e-01
3.750000000000000000e+02	4.162608908631104754e+01	3.250613561206436662e-07	1.322191994021402195e-01
3.760000000000000000e+02	4.309140465734478198e+01	6.733613574188988883e-08	1.330930282052243119e-01
3.770000000000000000e+02	4.460830205530110248e+01	2.612452857598989683e-07	1.340138285278601737e-01
3.790000000000000000e+02	4.780416935472742068e+01	2.913493485242683318e-07	1.355483100444204447e-01
3.800000000000000000e+02	4.948696481433871242e+01	6.537595287263676849e-08	1.362383911737620745e-01
3.810000000000000000e+02	5.122899779647384833e+01	2.433071873820633557e-07	1.369865464191661608e-01
3.820000000000000000e+02	5.303235357183810805e+01	1.695787656582781737e-07	1.375160186926558392e-01
3.830000000000000000e+02	5.489919081653473398e+01	2.098474389364571142e-07	1.380544746704675529e-01
3.850000000000000000e+02	5.883232704032603522e+01	1.904890326976181514e-07	1.386646622238651982e-01
3.860000000000000000e+02	6.090333411268366604e+01	1.681296710343593969e-07	1.389626226328212200e-01
3.870000000000000000e+02	6.304724447664177234e+01	6.719957993303273279e-08	1.396359330546269317e-01
3.880000000000000000e+02	6.526662446333332923e+01	1.459621626659832802e-07	1.403160561900177739e-01
3.890000000000000000e+02	6.756413074350858494e+01	1.065655508619166644e-07	1.408267716177749596e-01
3.910000000000000000e+02	7.240461975807943418e+01	1.243390306220402860e-07	1.421622876229785837e-01
3.920000000000000000e+02	7.495339671683487381e+01	1.014563709495717888e-07	1.425018391826909092e-01
3.930000000000000000e+02	7.759189535367104895e+01	9.614163513028252244e-08	1.429696896322530941e-01
3.940000000000000000e+02	8.032327403813036426e+01	9.589902190987806780e-08	1.433597959496167584e-01
3.950000000000000000e+02	8.315080232022371831e+01	6.833115415443367507e-08	1.438547225871798230e-01
3.970000000000000000e+02	8.910796540002056076e+01	7.672538351374493132e-08	1.446581284152772817e-01
3.980000000000000000e+02	9.224473111762267763e+01	4.389712607805397994e-08	1.452326460519750562e-01
3.990000000000000000e+02	9.549191680860135989e+01	2.617560713800954249e-08	1.461392397781621222e-01
4.000000000000000000e+02	9.885340946089853276e+01	2.533639142243360314e-08	1.468298473380870994e-01
4.010000000000000000e+02	1.023332328916438172e+02	2.372698491458818520e-08	1.472032526162426191e-01
4.030000000000000000e+02	1.096646805723366356e+02	2.080565151453040443e-08	1.479417609981621418e-01
4.040000000000000000e+02	1.135250808059951737e+02	1.948152614423255168e-08	1.483069454389634445e-01
4.050000000000000000e+02	1.175213742906644541e+02	1.824091370900223470e-08	1.486694694551613793e-01
4.060000000000000000e+02	1.216583447209236368e+02	1.707860843501919202e-08	1.490293715301116984e-01
4.070000000000000000e+02	1.259409441862763401e+02	1.598972401079178964e-08	1.493866893181554356e-01
4.090000000000000000e+02	1.349637163304576291e+02	1.401415578619715375e-08	1.500937186468307150e-01
4.100000000000000000e+02	1.397146895639396007e+02	1.311912953355540853e-08	1.504435015597022918e-01
4.110000000000000000e+02	1.446329058704415047e+02	1.228080619483994181e-08	1.507908429733871847e-01
4.120000000000000000e+02	1.497242525164445794e+02	1.149563042100066535e-08	1.511357767355690773e-01
4.130000000000000000e+02	1.549948240111347673e+02	1.076026677350405576e-08	1.514783359948984887e-01
4.150000000000000000e+02	1.660990998256105229e+02	9.426654327989017191e-09	1.521564602184914961e-01
4.160000000000000000e+02	1.719460963283208059e+02	8.822717932988879410e-09	1.524920881537282502e-01
4.170000000000000000e+02	1.779989179567454585e+02	8.257195536315867799e-09	1.528254675631519899e-01
4.180000000000000000e+02	1.842648101372088831e+02	7.727666094601237866e-09	1.531566283744142110e-01
4.190000000000000000e+02	1.907512733484842329e+02	7.231859341558753045e-09	1.534855999216087341e-01
4.210000000000000000e+02	2.044172442267886538e+02	6.333031826752260698e-09	1.541370896854328265e-01
4.220000000000000000e+02	2.116131105098842511e+02	5.926143982334709335e-09	1.544596637402771977e-01
4.230000000000000000e+02	2.190622846377267763e+02	5.545228821636994574e-09	1.547801602362045836e-01
4.240000000000000000e+02	2.267736835164521949e+02	5.188641950264689715e-09	1.550986057635359849e-01
4.250000000000000000e+02	2.347565379438360651e+02	4.854841995428149153e-09	1.554150264053458241e-01
4.270000000000000000e+02	2.515751727802651772e+02	4.249914645304774874e-09	1.560418949049861559e-01
4.280000000000000000e+02	2.604310856476993763e+02	3.976164230153404028e-09	1.563523925061196529e-01
4.290000000000000000e+02	2.695987430797858906e+02	3.719943800803229029e-09	1.566609647320257315e-01
4.300000000000000000e+02	2.790891190636264696e+02	3.480138995403039317e-09	1.569676353140255221e-01
4.310000000000000000e+02	2.889135738910325131e+02	3.255705633515535690e-09	1.572724275473708078e-01
4.330000000000000000e+02	3.096121748378710663e+02	2.849101493014680250e-09	1.578764680321503300e-01
4.340000000000000000e+02	3.205110978625846769e+02	2.665155281311652017e-09	1.581757607877168070e-01
4.350000000000000000e+02	3.317936832001923335e+02	2.493022187133379298e-09	1.584732642225704924e-01
4.360000000000000000e+02	3.434734364759759728e+02	2.331948549132873957e-09	1.587689996046455776e-01
4.370000000000000000e+02	3.555643387382840501e+02	2.181228390776906217e-09	1.590629878249258944e-01
4.390000000000000000e+02	3.810379925349944301e+02	1.908245305298693652e-09	1.596458045121622871e-01
4.400000000000000000e+02	3.944512368697973557e+02	1.784782894395834400e-09	1.599346729547528601e-01
4.410000000000000000e+02	4.083366522928124027e+02	1.669269902836811087e-09	1.602218742032721910e-01
4.420000000000000000e+02	4.227108601024337986e+02	1.561197524781199543e-09	1.605074273917513061e-01
4.430000000000000000e+02	4.375910666976013772e+02	1.460089279412473224e-09	1.607913513267022476e-01
4.450000000000000000e+02	4.689413516478386441e+02	1.277008809330353238e-09	1.613543850688581027e-01
4.460000000000000000e+02	4.854489573238470825e+02	1.194227564063760101e-09	1.616335309173436152e-01
4.470000000000000000e+02	5.025376613487143231e+02	1.116788943601629649e-09	1.619111196087068827e-01
4.480000000000000000e+02	5.202279194625209584e+02	1.044349993775941123e-09	1.621871684192642271e-01
4.490000000000000000e+02	5.385409074853530456e+02	9.765896286496086676e-10	1.624616943394004698e-01
4.510000000000000000e+02	5.771235299196737287e+02	8.539214401970642915e-10	1.630062440777717281e-01
4.520000000000000000e+02	5.974393489976508818e+02	7.984687689462738859e-10	1.632763005027453862e-01
4.530000000000000000e+02	6.184703226021927094e+02	7.466026325503360890e-10	1.635448992624916054e-01
4.540000000000000000e+02	6.402416254995703184e+02	6.980921973201603190e-10	1.638120560085238597e-01
4.550000000000000000e+02	6.627793186545342223e+02	6.527213969125893377e-10	1.640777861416154448e-01
4.570000000000000000e+02	7.102627388617905808e+02	5.706027051630646249e-10	1.646050269501931063e-01
4.580000000000000000e+02	7.352653051278948624e+02	5.334883704306028914e-10	1.648665672207728916e-01
4.590000000000000000e+02	7.611480081176201793e+02	4.987791888861519003e-10	1.651267400785682848e-01
4.600000000000000000e+02	7.879418302766862325e+02	4.663199922560269209e-10	1.653855597478144368e-01
4.610000000000000000e+02	8.156788446903930208e+02	4.359655683633188911e-10	1.656430402319463979e-01
4.630000000000000000e+02	8.741164275275116324e+02	3.810362036833078177e-10	1.661540385817691368e-01
4.640000000000000000e+02	9.048869476572474468e+02	3.562151065145108817e-10	1.664075833906684398e-01
4.650000000000000000e+02	9.367406471887624093e+02	3.330053909166766017e-10	1.666598429093954226e-01
4.660000000000000000e+02	9.697156560467825557e+02	3.113028729177006452e-10	1.669108301033049024e-01
4.670000000000000000e+02	1.003851446400143118e+03	2.910100711853350450e-10	1.671605577425531730e-01
4.690000000000000000e+02	1.075770256648844224e+03	2.542946601033564082e-10	1.676562844849942835e-01
4.700000000000000000e+02	1.113639365722580806e+03	2.377068783313442225e-10	1.679023081871149625e-01
4.710000000000000000e+02	1.152841537700013987e+03	2.221977400663247179e-10	1.681471215397547792e-01
4.720000000000000000e+02	1.193423698868783276e+03	2.076973673675908985e-10	1.683907363936650858e-01
4.730000000000000000e+02	1.235434427408935335e+03	1.941403887529195996e-10	1.686331644263949214e-01
4.750000000000000000e+02	1.323944509730541995e+03	1.696159444462715299e-10	1.691145058925692390e-01
4.760000000000000000e+02	1.370549812988076837e+03	1.585377578104788734e-10	1.693534418449267054e-01
4.770000000000000000e+02	1.418795709394168625e+03	1.481810328034252781e-10	1.695912360202515290e-01
4.780000000000000000e+02	1.468739950871682822e+03	1.384989461489839515e-10	1.698278992788776198e-01
4.790000000000000000e+02	1.520442322318325523e+03	1.294477008719663873e-10	1.700634423269198614e-01
4.810000000000000000e+02	1.629371191490193723e+03	1.130765228047824817e-10	1.705312098619856942e-01
4.820000000000000000e+02	1.686728080650107813e+03	1.056824374382628244e-10	1.707634550159603526e-01
4.830000000000000000e+02	1.746104038731391483e+03	9.877055815071724242e-11	1.709946212987326075e-01
4.840000000000000000e+02	1.807570140706355687e+03	9.230953747180926816e-11	1.712247186875800742e-01
4.850000000000000000e+02	1.871199963518212144e+03	8.627005806113020884e-11	1.714537570220135976e-01
4.870000000000000000e+02	2.005258120824494881e+03	7.534782748088726152e-11	1.719086952119394107e-01
4.880000000000000000e+02	2.075846927337005582e+03	7.041545583213576781e-11	1.721346140800561197e-01
4.890000000000000000e+02	2.148920590812866067e+03	6.580516259137650900e-11	1.723595119237757156e-01
4.900000000000000000e+02	2.224566582827734692e+03	6.149597794512419103e-11	1.725833979305185506e-01
4.910000000000000000e+02	2.302875454119006463e+03	5.746829262365607261e-11	1.728062811642538665e-01
4.930000000000000000e+02	2.467860087458030193e+03	5.018526382171786885e-11	1.732490749644859107e-01
4.940000000000000000e+02	2.554733341531623410e+03	4.689674127652339637e-11	1.734690030612396627e-01
4.950000000000000000e+02	2.644664695337720332e+03	4.382321095037949896e-11	1.736879634496644731e-01
4.960000000000000000e+02	2.737761799661079749e+03	4.095065546474280140e-11	1.739059646085442945e-01
4.970000000000000000e+02	2.834136094793797383e+03	3.826596843445903232e-11	1.741230149057154952e-01
4.990000000000000000e+02	3.037181771274520997e+03	3.341197909583676065e-11	1.745542958430624236e-01
5.000000000000000000e+02	3.144096204967312133e+03	3.122050693705101750e-11	1.747685426813119780e-01
5.010000000000000000e+02	3.254774225100652075e+03	2.917246362011770613e-11	1.749818710576511727e-01
5.020000000000000000e+02	3.369348316900387999e+03	2.725848550038818634e-11	1.751942888132710652e-01
5.030000000000000000e+02	3.487955629318174942e+03	2.546981842073979176e-11	1.754058036893752504e-01
5.050000000000000000e+02	3.737842821253177590e+03	2.223621355119246067e-11	1.758261552780334414e-01
5.060000000000000000e+02	3.869421823947918256e+03	2.077647169747256296e-11	1.760350069881142510e-01
5.070000000000000000e+02	4.005632651675991838e+03	1.941236581231328096e-11	1.762429858169436148e-01
5.080000000000000000e+02	4.146638353272697714e+03	1.813764486003303260e-11	1.764500990304790073e-01
5.090000000000000000e+02	4.292607717194855468e+03	1.694646527017043439e-11	1.766563538043295356e-01
5.110000000000000000e+02	4.600142503334920548e+03	1.479323609263963569e-11	1.770663162925912026e-01
5.120000000000000000e+02	4.762076054794289121e+03	1.382130688258843823e-11	1.772700379197522935e-01
5.130000000000000000e+02	4.929709967724919807e+03	1.291311497505390057e-11	1.774729289355617690e-01
5.140000000000000000e+02	5.103244905427329286e+03	1.206448967273425641e-11	1.776749960856613408e-01
5.150000000000000000e+02	5.282888594922531411e+03	1.127153249736683002e-11	1.778762460338496887e-01
5.170000000000000000e+02	5.661369956667597762e+03	9.838284572483239347e-12	1.782763205783578775e-01
5.180000000000000000e+02	5.860660683540501850e+03	9.191404201914789624e-12	1.784751581047960278e-01
5.190000000000000000e+02	6.066966813773660760e+03	8.586982738821595305e-12	1.786732042920673169e-01
5.200000000000000000e+02	6.280535302582076838e+03	8.022238973967471163e-12	1.788704654140152728e-01
5.210000000000000000e+02	6.501621798462554580e+03	7.494573447127329379e-12	1.790669476701679530e-01
5.230000000000000000e+02	6.967416718726147337e+03	6.540917716079756836e-12	1.794576000186137443e-01
5.240000000000000000e+02	7.212682714930152542e+03	6.110534535962628295e-12	1.796517821487933764e-01
5.250000000000000000e+02	7.466582529279709888e+03	5.708423604438487269e-12	1.798452094911765498e-01
5.260000000000000000e+02	7.729420088193226547e+03	5.332731202881352724e-12	1.800378878908003299e-01
5.270000000000000000e+02	8.001510016862882367e+03	4.981724887929434668e-12	1.802298231250678562e-01
5.290000000000000000e+02	8.574761251066374825e+03	4.347400153066681567e-12	1.806114868751943492e-01
5.300000000000000000e+02	8.876608757158819571e+03	4.061154539845339473e-12	1.808012266169465032e-01
5.310000000000000000e+02	9.189081855529171662e+03	3.793727241972542805e-12	1.809902456471100263e-01
5.320000000000000000e+02	9.512554586740852756e+03	3.543883295170861350e-12	1.811785494201195723e-01
5.330000000000000000e+02	9.847414158279232652e+03	3.310468614565683788e-12	1.813661433287233338e-01
5.350000000000000000e+02	1.055291128420293899e+04	2.888683748272625858e-12	1.817392228208161431e-01
5.360000000000000000e+02	1.092439334182353377e+04	2.698363930676930516e-12	1.819247188896226664e-01
5.370000000000000000e+02	1.130895225713936998e+04	2.520565180377119958e-12	1.821095260664266358e-01
5.380000000000000000e+02	1.170704835980475582e+04	2.354465104618731135e-12	1.822936494491028958e-01
5.390000000000000000e+02	1.211915818393207519e+04	2.199295222750238168e-12	1.824770940791475005e-01
5.410000000000000000e+02	1.298740959795337403e+04	1.918920750468930724e-12	1.828419669703863493e-01
5.420000000000000000e+02	1.344459051331184855e+04	1.792418157321339546e-12	1.830234050400577350e-01
5.430000000000000000e+02	1.391786504516807327e+04	1.674243791272697576e-12	1.832041839756339274e-01
5.440000000000000000e+02	1.440779971868364737e+04	1.563850219196570065e-12	1.833843085488430780e-01
5.450000000000000000e+02	1.491498100175701620e+04	1.460725927668099184e-12	1.835637834797834433e-01
5.470000000000000000e+02	1.598353321869612228e+04	1.274404772803767045e-12	1.839208030415414030e-01
5.480000000000000000e+02	1.654618324466724516e+04	1.190344071446327565e-12	1.840983568610194965e-01
5.490000000000000000e+02	1.712863959552253073e+04	1.111820999416157480e-12	1.842752794169689734e-01
5.500000000000000000e+02	1.773159949064751709e+04	1.038471288478096093e-12	1.844515751822096983e-01
5.510000000000000000e+02	1.835578469284377206e+04	9.699545920580211897e-13	1.846272485821909559e-01
5.530000000000000000e+02	1.967084600099324598e+04	8.461691598591774666e-13	1.849767457553071204e-01
5.540000000000000000e+02	2.036329627853187048e+04	7.903257340409591718e-13	1.851505781484285851e-01
5.550000000000000000e+02	2.108012209064779017e+04	7.381632932029375992e-13	1.853238054175394556e-01
5.560000000000000000e+02	2.182218150138590136e+04	6.894395334040620940e-13	1.854964317610045821e-01
5.570000000000000000e+02	2.259036278023735213e+04	6.439280755367207279e-13	1.856684613336471723e-01
5.590000000000000000e+02	2.420880146463368874e+04	5.617099733530683778e-13	1.860107465716393793e-01
5.600000000000000000e+02	2.506099619444940981e+04	5.246211299327567655e-13	1.861810103342763367e-01
5.610000000000000000e+02	2.594318975996067093e+04	4.899784251751270179e-13	1.863506935218147142e-01
5.620000000000000000e+02	2.685643817584552380e+04	4.576207358217285341e-13	1.865198000801672473e-01
5.630000000000000000e+02	2.780183463045780445e+04	4.273975359104816455e-13	1.866883339151547416e-01
5.650000000000000000e+02	2.979363817521920282e+04	3.728013577305932291e-13	1.870236988410976520e-01
5.660000000000000000e+02	3.084242951964202075e+04	3.481742766560058562e-13	1.871905375480620581e-01
5.670000000000000000e+02	3.192814026537015161e+04	3.251723040333088689e-13	1.873568187647171590e-01
5.680000000000000000e+02	3.305207004383159074e+04	3.036883314914455465e-13	1.875225462043648428e-01
5.690000000000000000e+02	3.421556423589235055e+04	2.836223002278402173e-13	1.876877235433299929e-01
5.710000000000000000e+02	3.666686585094477778e+04	2.473763250741278846e-13	1.880164424425550262e-01
5.720000000000000000e+02	3.795760756249476981e+04	2.310274921417980615e-13	1.881799911749434950e-01
5.730000000000000000e+02	3.929378577720015164e+04	2.157580400125741712e-13	1.883430041518454612e-01
5.740000000000000000e+02	4.067699994427723868e+04	2.014967876780996378e-13	1.885054848718817899e-01
5.750000000000000000e+02	4.210890581652230321e+04	1.881772421236982278e-13	1.886674367995144208e-01
5.770000000000000000e+02	4.512570916731600300e+04	1.641189097504996720e-13	1.889897679672743469e-01
5.780000000000000000e+02	4.671421785857687792e+04	1.532679021106362640e-13	1.891501539694845357e-01
5.790000000000000000e+02	4.835864500317137572e+04	1.431336390028680705e-13	1.893100247043081052e-01
5.800000000000000000e+02	5.006095903441065457e+04	1.336688284055546373e-13	1.894693834719198833e-01
5.810000000000000000e+02	5.182319767811075144e+04	1.248292948713272606e-13	1.896282335408904507e-01
5.830000000000000000e+02	5.553596088989730197e+04	1.088637229692566466e-13	1.899444205015766163e-01
5.840000000000000000e+02	5.749092975751193444e+04	1.016631372011928421e-13	1.901017637760009094e-01
5.850000000000000000e+02	5.951471715661660710e+04	9.493838740242600971e-14	1.902586111179745409e-01
5.860000000000000000e+02	6.160974562720963877e+04	8.865806114231699474e-14	1.904149656439551863e-01
5.870000000000000000e+02	6.377852298719157989e+04	8.279281728614998870e-14	1.905708304411165288e-01
5.890000000000000000e+02	6.834780015375540825e+04	7.219975930289500604e-14	1.908811030534450781e-01
5.900000000000000000e+02	7.075376953520615643e+04	6.742243605209340316e-14	1.910355168998032205e-01
5.910000000000000000e+02	7.324443350304356136e+04	6.296094668717658069e-14	1.911894530804273684e-01
5.920000000000000000e+02	7.582277346385565761e+04	5.879443134303994975e-14	1.913429145414453636e-01
5.930000000000000000e+02	7.849187577527349640e+04	5.490340637690033233e-14	1.914959042018122282e-01
5.950000000000000000e+02	8.411525993255083449e+04	4.787623598758669567e-14	1.918004796625424890e-01
5.960000000000000000e+02	8.707627315397442726e+04	4.470721768537931388e-14	1.919520711679249259e-01
5.970000000000000000e+02	9.014151953480900556e+04	4.174779092924906489e-14	1.921032022833354669e-01
5.980000000000000000e+02	9.331466827566506981e+04	3.898410655284473552e-14	1.922538757967618694e-01
6.000000000000000000e+02	1.000000000000000146e+05	3.399307881861097369e-14	1.925538610436749454e-01

